The Semantic Mutex Watershed for Efficient Bottom-Up Semantic Instance Segmentation

Semantic instance segmentation is the task of simultaneously partitioning an image into distinct segments while associating each pixel with a class label. In commonly used pipelines, segmentation and label assignment are solved separately since joint optimization is computationally expensive. We propose a greedy algorithm for joint graph partitioning and labeling derived from the efficient Mutex Watershed partitioning algorithm. It optimizes an objective function closely related to the Symmetric Multiway Cut objective and empirically shows efficient scaling behavior. Due to the algorithm's efficiency it can operate directly on pixels without prior over-segmentation of the image into superpixels. We evaluate the performance on the Cityscapes dataset (2D urban scenes) and on a 3D microscopy volume. In urban scenes, the proposed algorithm combined with current deep neural networks outperforms the strong baseline of `Panoptic Feature Pyramid Networks' by Kirillov et al. (2019). In the 3D electron microscopy images, we show explicitly that our joint formulation outperforms a separate optimization of the partitioning and labeling problems.

==> images/city/prediction/ps_pred.json <==
{"images": [{"id": "frankfurt_000000_000294", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_000294_leftImg8bit.png"}, {"id": "frankfurt_000000_000576", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_000576_leftImg8bit.png"}, {"id": "frankfurt_000000_001016", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_001016_leftImg8bit.png"}, {"id": "frankfurt_000000_001236", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_001236_leftImg8bit.png"}, {"id": "frankfurt_000000_001751", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_001751_leftImg8bit.png"}, {"id": "frankfurt_000000_002196", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_002196_leftImg8bit.png"}, {"id": "frankfurt_000000_002963", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_002963_leftImg8bit.png"}, {"id": "frankfurt_000000_003025", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_003025_leftImg8bit.png"}, {"id": "frankfurt_000000_003357", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_003357_leftImg8bit.png"}, {"id": "frankfurt_000000_003920", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_003920_leftImg8bit.png"}, {"id": "frankfurt_000000_004617", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_004617_leftImg8bit.png"}, {"id": "frankfurt_000000_005543", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_005543_leftImg8bit.png"}, {"id": "frankfurt_000000_005898", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_005898_leftImg8bit.png"}, {"id": "frankfurt_000000_006589", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_006589_leftImg8bit.png"}, {"id": "frankfurt_000000_007365", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_007365_leftImg8bit.png"}, {"id": "frankfurt_000000_008206", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_008206_leftImg8bit.png"}, {"id": "frankfurt_000000_008451", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_008451_leftImg8bit.png"}, {"id": "frankfurt_000000_009291", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_009291_leftImg8bit.png"}, {"id": "frankfurt_000000_009561", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_009561_leftImg8bit.png"}, {"id": "frankfurt_000000_009688", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_009688_leftImg8bit.png"}, {"id": "frankfurt_000000_009969", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_009969_leftImg8bit.png"}, {"id": "frankfurt_000000_010351", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_010351_leftImg8bit.png"}, {"id": "frankfurt_000000_010763", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_010763_leftImg8bit.png"}, {"id": "frankfurt_000000_011007", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_011007_leftImg8bit.png"}, {"id": "frankfurt_000000_011074", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_011074_leftImg8bit.png"}, {"id": "frankfurt_000000_011461", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_011461_leftImg8bit.png"}, {"id": "frankfurt_000000_011810", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_011810_leftImg8bit.png"}, {"id": "frankfurt_000000_012009", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_012009_leftImg8bit.png"}, {"id": "frankfurt_000000_012121", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_012121_leftImg8bit.png"}, {"id": "frankfurt_000000_012868", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_012868_leftImg8bit.png"}, {"id": "frankfurt_000000_013067", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_013067_leftImg8bit.png"}, {"id": "frankfurt_000000_013240", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_013240_leftImg8bit.png"}, {"id": "frankfurt_000000_013382", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_013382_leftImg8bit.png"}, {"id": "frankfurt_000000_013942", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_013942_leftImg8bit.png"}, {"id": "frankfurt_000000_014480", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_014480_leftImg8bit.png"}, {"id": "frankfurt_000000_015389", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_015389_leftImg8bit.png"}, {"id": "frankfurt_000000_015676", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_015676_leftImg8bit.png"}, {"id": "frankfurt_000000_016005", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_016005_leftImg8bit.png"}, {"id": "frankfurt_000000_016286", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_016286_leftImg8bit.png"}, {"id": "frankfurt_000000_017228", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_017228_leftImg8bit.png"}, {"id": "frankfurt_000000_017476", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_017476_leftImg8bit.png"}, {"id": "frankfurt_000000_018797", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_018797_leftImg8bit.png"}, {"id": "frankfurt_000000_019607", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_019607_leftImg8bit.png"}, {"id": "frankfurt_000000_020215", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_020215_leftImg8bit.png"}, {"id": "frankfurt_000000_020321", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_020321_leftImg8bit.png"}, {"id": "frankfurt_000000_020880", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_020880_leftImg8bit.png"}, {"id": "frankfurt_000000_021667", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_021667_leftImg8bit.png"}, {"id": "frankfurt_000000_021879", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_021879_leftImg8bit.png"}, {"id": "frankfurt_000000_022254", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_022254_leftImg8bit.png"}, {"id": "frankfurt_000000_022797", "width": 2048, "height": 1024, "file_name": "frankfurt_000000_022797_leftImg8bit.png"}, {"id": "frankfurt_000001_000538", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_000538_leftImg8bit.png"}, {"id": "frankfurt_000001_001464", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_001464_leftImg8bit.png"}, {"id": "frankfurt_000001_002512", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_002512_leftImg8bit.png"}, {"id": "frankfurt_000001_002646", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_002646_leftImg8bit.png"}, {"id": "frankfurt_000001_002759", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_002759_leftImg8bit.png"}, {"id": "frankfurt_000001_003056", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_003056_leftImg8bit.png"}, {"id": "frankfurt_000001_003588", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_003588_leftImg8bit.png"}, {"id": "frankfurt_000001_004327", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_004327_leftImg8bit.png"}, {"id": "frankfurt_000001_004736", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_004736_leftImg8bit.png"}, {"id": "frankfurt_000001_004859", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_004859_leftImg8bit.png"}, {"id": "frankfurt_000001_005184", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_005184_leftImg8bit.png"}, {"id": "frankfurt_000001_005410", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_005410_leftImg8bit.png"}, {"id": "frankfurt_000001_005703", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_005703_leftImg8bit.png"}, {"id": "frankfurt_000001_005898", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_005898_leftImg8bit.png"}, {"id": "frankfurt_000001_007285", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_007285_leftImg8bit.png"}, {"id": "frankfurt_000001_007407", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_007407_leftImg8bit.png"}, {"id": "frankfurt_000001_007622", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_007622_leftImg8bit.png"}, {"id": "frankfurt_000001_007857", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_007857_leftImg8bit.png"}, {"id": "frankfurt_000001_007973", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_007973_leftImg8bit.png"}, {"id": "frankfurt_000001_008200", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_008200_leftImg8bit.png"}, {"id": "frankfurt_000001_008688", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_008688_leftImg8bit.png"}, {"id": "frankfurt_000001_009058", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_009058_leftImg8bit.png"}, {"id": "frankfurt_000001_009504", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_009504_leftImg8bit.png"}, {"id": "frankfurt_000001_009854", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_009854_leftImg8bit.png"}, {"id": "frankfurt_000001_010156", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_010156_leftImg8bit.png"}, {"id": "frankfurt_000001_010444", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_010444_leftImg8bit.png"}, {"id": "frankfurt_000001_010600", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_010600_leftImg8bit.png"}, {"id": "frankfurt_000001_010830", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_010830_leftImg8bit.png"}, {"id": "frankfurt_000001_011162", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_011162_leftImg8bit.png"}, {"id": "frankfurt_000001_011715", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_011715_leftImg8bit.png"}, {"id": "frankfurt_000001_011835", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_011835_leftImg8bit.png"}, {"id": "frankfurt_000001_012038", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_012038_leftImg8bit.png"}, {"id": "frankfurt_000001_012519", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_012519_leftImg8bit.png"}, {"id": "frankfurt_000001_012699", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_012699_leftImg8bit.png"}, {"id": "frankfurt_000001_012738", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_012738_leftImg8bit.png"}, {"id": "frankfurt_000001_012870", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_012870_leftImg8bit.png"}, {"id": "frankfurt_000001_013016", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_013016_leftImg8bit.png"}, {"id": "frankfurt_000001_013496", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_013496_leftImg8bit.png"}, {"id": "frankfurt_000001_013710", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_013710_leftImg8bit.png"}, {"id": "frankfurt_000001_014221", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_014221_leftImg8bit.png"}, {"id": "frankfurt_000001_014406", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_014406_leftImg8bit.png"}, {"id": "frankfurt_000001_014565", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_014565_leftImg8bit.png"}, {"id": "frankfurt_000001_014741", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_014741_leftImg8bit.png"}, {"id": "frankfurt_000001_015091", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_015091_leftImg8bit.png"}, {"id": "frankfurt_000001_015328", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_015328_leftImg8bit.png"}, {"id": "frankfurt_000001_015768", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_015768_leftImg8bit.png"}, {"id": "frankfurt_000001_016029", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_016029_leftImg8bit.png"}, {"id": "frankfurt_000001_016273", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_016273_leftImg8bit.png"}, {"id": "frankfurt_000001_016462", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_016462_leftImg8bit.png"}, {"id": "frankfurt_000001_017101", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_017101_leftImg8bit.png"}, {"id": "frankfurt_000001_017459", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_017459_leftImg8bit.png"}, {"id": "frankfurt_000001_017842", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_017842_leftImg8bit.png"}, {"id": "frankfurt_000001_018113", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_018113_leftImg8bit.png"}, {"id": "frankfurt_000001_019698", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_019698_leftImg8bit.png"}, {"id": "frankfurt_000001_019854", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_019854_leftImg8bit.png"}, {"id": "frankfurt_000001_019969", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_019969_leftImg8bit.png"}, {"id": "frankfurt_000001_020046", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_020046_leftImg8bit.png"}, {"id": "frankfurt_000001_020287", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_020287_leftImg8bit.png"}, {"id": "frankfurt_000001_020693", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_020693_leftImg8bit.png"}, {"id": "frankfurt_000001_021406", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_021406_leftImg8bit.png"}, {"id": "frankfurt_000001_021825", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_021825_leftImg8bit.png"}, {"id": "frankfurt_000001_023235", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_023235_leftImg8bit.png"}, {"id": "frankfurt_000001_023369", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_023369_leftImg8bit.png"}, {"id": "frankfurt_000001_023769", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_023769_leftImg8bit.png"}, {"id": "frankfurt_000001_024927", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_024927_leftImg8bit.png"}, {"id": "frankfurt_000001_025512", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_025512_leftImg8bit.png"}, {"id": "frankfurt_000001_025713", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_025713_leftImg8bit.png"}, {"id": "frankfurt_000001_025921", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_025921_leftImg8bit.png"}, {"id": "frankfurt_000001_027325", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_027325_leftImg8bit.png"}, {"id": "frankfurt_000001_028232", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_028232_leftImg8bit.png"}, {"id": "frankfurt_000001_028335", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_028335_leftImg8bit.png"}, {"id": "frankfurt_000001_028590", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_028590_leftImg8bit.png"}, {"id": "frankfurt_000001_028854", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_028854_leftImg8bit.png"}, {"id": "frankfurt_000001_029086", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_029086_leftImg8bit.png"}, {"id": "frankfurt_000001_029236", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_029236_leftImg8bit.png"}, {"id": "frankfurt_000001_029600", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_029600_leftImg8bit.png"}, {"id": "frankfurt_000001_030067", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_030067_leftImg8bit.png"}, {"id": "frankfurt_000001_030310", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_030310_leftImg8bit.png"}, {"id": "frankfurt_000001_030669", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_030669_leftImg8bit.png"}, {"id": "frankfurt_000001_031266", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_031266_leftImg8bit.png"}, {"id": "frankfurt_000001_031416", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_031416_leftImg8bit.png"}, {"id": "frankfurt_000001_032018", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_032018_leftImg8bit.png"}, {"id": "frankfurt_000001_032556", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_032556_leftImg8bit.png"}, {"id": "frankfurt_000001_032711", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_032711_leftImg8bit.png"}, {"id": "frankfurt_000001_032942", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_032942_leftImg8bit.png"}, {"id": "frankfurt_000001_033655", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_033655_leftImg8bit.png"}, {"id": "frankfurt_000001_034047", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_034047_leftImg8bit.png"}, {"id": "frankfurt_000001_034816", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_034816_leftImg8bit.png"}, {"id": "frankfurt_000001_035144", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_035144_leftImg8bit.png"}, {"id": "frankfurt_000001_035864", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_035864_leftImg8bit.png"}, {"id": "frankfurt_000001_037705", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_037705_leftImg8bit.png"}, {"id": "frankfurt_000001_038245", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_038245_leftImg8bit.png"}, {"id": "frankfurt_000001_038418", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_038418_leftImg8bit.png"}, {"id": "frankfurt_000001_038645", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_038645_leftImg8bit.png"}, {"id": "frankfurt_000001_038844", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_038844_leftImg8bit.png"}, {"id": "frankfurt_000001_039895", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_039895_leftImg8bit.png"}, {"id": "frankfurt_000001_040575", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_040575_leftImg8bit.png"}, {"id": "frankfurt_000001_040732", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_040732_leftImg8bit.png"}, {"id": "frankfurt_000001_041074", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_041074_leftImg8bit.png"}, {"id": "frankfurt_000001_041354", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_041354_leftImg8bit.png"}, {"id": "frankfurt_000001_041517", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_041517_leftImg8bit.png"}, {"id": "frankfurt_000001_041664", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_041664_leftImg8bit.png"}, {"id": "frankfurt_000001_042098", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_042098_leftImg8bit.png"}, {"id": "frankfurt_000001_042384", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_042384_leftImg8bit.png"}, {"id": "frankfurt_000001_042733", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_042733_leftImg8bit.png"}, {"id": "frankfurt_000001_043395", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_043395_leftImg8bit.png"}, {"id": "frankfurt_000001_043564", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_043564_leftImg8bit.png"}, {"id": "frankfurt_000001_044227", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_044227_leftImg8bit.png"}, {"id": "frankfurt_000001_044413", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_044413_leftImg8bit.png"}, {"id": "frankfurt_000001_044525", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_044525_leftImg8bit.png"}, {"id": "frankfurt_000001_044658", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_044658_leftImg8bit.png"}, {"id": "frankfurt_000001_044787", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_044787_leftImg8bit.png"}, {"id": "frankfurt_000001_046126", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_046126_leftImg8bit.png"}, {"id": "frankfurt_000001_046272", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_046272_leftImg8bit.png"}, {"id": "frankfurt_000001_046504", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_046504_leftImg8bit.png"}, {"id": "frankfurt_000001_046779", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_046779_leftImg8bit.png"}, {"id": "frankfurt_000001_047178", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_047178_leftImg8bit.png"}, {"id": "frankfurt_000001_047552", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_047552_leftImg8bit.png"}, {"id": "frankfurt_000001_048196", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_048196_leftImg8bit.png"}, {"id": "frankfurt_000001_048355", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_048355_leftImg8bit.png"}, {"id": "frankfurt_000001_048654", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_048654_leftImg8bit.png"}, {"id": "frankfurt_000001_049078", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_049078_leftImg8bit.png"}, {"id": "frankfurt_000001_049209", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_049209_leftImg8bit.png"}, {"id": "frankfurt_000001_049298", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_049298_leftImg8bit.png"}, {"id": "frankfurt_000001_049698", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_049698_leftImg8bit.png"}, {"id": "frankfurt_000001_049770", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_049770_leftImg8bit.png"}, {"id": "frankfurt_000001_050149", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_050149_leftImg8bit.png"}, {"id": "frankfurt_000001_050686", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_050686_leftImg8bit.png"}, {"id": "frankfurt_000001_051516", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_051516_leftImg8bit.png"}, {"id": "frankfurt_000001_051737", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_051737_leftImg8bit.png"}, {"id": "frankfurt_000001_051807", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_051807_leftImg8bit.png"}, {"id": "frankfurt_000001_052120", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_052120_leftImg8bit.png"}, {"id": "frankfurt_000001_052594", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_052594_leftImg8bit.png"}, {"id": "frankfurt_000001_053102", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_053102_leftImg8bit.png"}, {"id": "frankfurt_000001_054077", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_054077_leftImg8bit.png"}, {"id": "frankfurt_000001_054219", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_054219_leftImg8bit.png"}, {"id": "frankfurt_000001_054415", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_054415_leftImg8bit.png"}, {"id": "frankfurt_000001_054640", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_054640_leftImg8bit.png"}, {"id": "frankfurt_000001_054884", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_054884_leftImg8bit.png"}, {"id": "frankfurt_000001_055062", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_055062_leftImg8bit.png"}, {"id": "frankfurt_000001_055172", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_055172_leftImg8bit.png"}, {"id": "frankfurt_000001_055306", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_055306_leftImg8bit.png"}, {"id": "frankfurt_000001_055387", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_055387_leftImg8bit.png"}, {"id": "frankfurt_000001_055538", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_055538_leftImg8bit.png"}, {"id": "frankfurt_000001_055603", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_055603_leftImg8bit.png"}, {"id": "frankfurt_000001_055709", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_055709_leftImg8bit.png"}, {"id": "frankfurt_000001_056580", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_056580_leftImg8bit.png"}, {"id": "frankfurt_000001_057181", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_057181_leftImg8bit.png"}, {"id": "frankfurt_000001_057478", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_057478_leftImg8bit.png"}, {"id": "frankfurt_000001_057954", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_057954_leftImg8bit.png"}, {"id": "frankfurt_000001_058057", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_058057_leftImg8bit.png"}, {"id": "frankfurt_000001_058176", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_058176_leftImg8bit.png"}, {"id": "frankfurt_000001_058504", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_058504_leftImg8bit.png"}, {"id": "frankfurt_000001_058914", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_058914_leftImg8bit.png"}, {"id": "frankfurt_000001_059119", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_059119_leftImg8bit.png"}, {"id": "frankfurt_000001_059642", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_059642_leftImg8bit.png"}, {"id": "frankfurt_000001_059789", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_059789_leftImg8bit.png"}, {"id": "frankfurt_000001_060135", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_060135_leftImg8bit.png"}, {"id": "frankfurt_000001_060422", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_060422_leftImg8bit.png"}, {"id": "frankfurt_000001_060545", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_060545_leftImg8bit.png"}, {"id": "frankfurt_000001_060906", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_060906_leftImg8bit.png"}, {"id": "frankfurt_000001_061682", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_061682_leftImg8bit.png"}, {"id": "frankfurt_000001_061763", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_061763_leftImg8bit.png"}, {"id": "frankfurt_000001_062016", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_062016_leftImg8bit.png"}, {"id": "frankfurt_000001_062250", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_062250_leftImg8bit.png"}, {"id": "frankfurt_000001_062396", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_062396_leftImg8bit.png"}, {"id": "frankfurt_000001_062509", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_062509_leftImg8bit.png"}, {"id": "frankfurt_000001_062653", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_062653_leftImg8bit.png"}, {"id": "frankfurt_000001_062793", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_062793_leftImg8bit.png"}, {"id": "frankfurt_000001_063045", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_063045_leftImg8bit.png"}, {"id": "frankfurt_000001_064130", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_064130_leftImg8bit.png"}, {"id": "frankfurt_000001_064305", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_064305_leftImg8bit.png"}, {"id": "frankfurt_000001_064651", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_064651_leftImg8bit.png"}, {"id": "frankfurt_000001_064798", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_064798_leftImg8bit.png"}, {"id": "frankfurt_000001_064925", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_064925_leftImg8bit.png"}, {"id": "frankfurt_000001_065160", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_065160_leftImg8bit.png"}, {"id": "frankfurt_000001_065617", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_065617_leftImg8bit.png"}, {"id": "frankfurt_000001_065850", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_065850_leftImg8bit.png"}, {"id": "frankfurt_000001_066092", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_066092_leftImg8bit.png"}, {"id": "frankfurt_000001_066438", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_066438_leftImg8bit.png"}, {"id": "frankfurt_000001_066574", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_066574_leftImg8bit.png"}, {"id": "frankfurt_000001_066832", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_066832_leftImg8bit.png"}, {"id": "frankfurt_000001_067092", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_067092_leftImg8bit.png"}, {"id": "frankfurt_000001_067178", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_067178_leftImg8bit.png"}, {"id": "frankfurt_000001_067295", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_067295_leftImg8bit.png"}, {"id": "frankfurt_000001_067474", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_067474_leftImg8bit.png"}, {"id": "frankfurt_000001_067735", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_067735_leftImg8bit.png"}, {"id": "frankfurt_000001_068063", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_068063_leftImg8bit.png"}, {"id": "frankfurt_000001_068208", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_068208_leftImg8bit.png"}, {"id": "frankfurt_000001_068682", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_068682_leftImg8bit.png"}, {"id": "frankfurt_000001_068772", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_068772_leftImg8bit.png"}, {"id": "frankfurt_000001_069633", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_069633_leftImg8bit.png"}, {"id": "frankfurt_000001_070099", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_070099_leftImg8bit.png"}, {"id": "frankfurt_000001_071288", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_071288_leftImg8bit.png"}, {"id": "frankfurt_000001_071781", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_071781_leftImg8bit.png"}, {"id": "frankfurt_000001_072155", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_072155_leftImg8bit.png"}, {"id": "frankfurt_000001_072295", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_072295_leftImg8bit.png"}, {"id": "frankfurt_000001_073088", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_073088_leftImg8bit.png"}, {"id": "frankfurt_000001_073243", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_073243_leftImg8bit.png"}, {"id": "frankfurt_000001_073464", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_073464_leftImg8bit.png"}, {"id": "frankfurt_000001_073911", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_073911_leftImg8bit.png"}, {"id": "frankfurt_000001_075296", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_075296_leftImg8bit.png"}, {"id": "frankfurt_000001_075984", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_075984_leftImg8bit.png"}, {"id": "frankfurt_000001_076502", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_076502_leftImg8bit.png"}, {"id": "frankfurt_000001_077092", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_077092_leftImg8bit.png"}, {"id": "frankfurt_000001_077233", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_077233_leftImg8bit.png"}, {"id": "frankfurt_000001_077434", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_077434_leftImg8bit.png"}, {"id": "frankfurt_000001_078803", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_078803_leftImg8bit.png"}, {"id": "frankfurt_000001_079206", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_079206_leftImg8bit.png"}, {"id": "frankfurt_000001_080091", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_080091_leftImg8bit.png"}, {"id": "frankfurt_000001_080391", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_080391_leftImg8bit.png"}, {"id": "frankfurt_000001_080830", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_080830_leftImg8bit.png"}, {"id": "frankfurt_000001_082087", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_082087_leftImg8bit.png"}, {"id": "frankfurt_000001_082466", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_082466_leftImg8bit.png"}, {"id": "frankfurt_000001_083029", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_083029_leftImg8bit.png"}, {"id": "frankfurt_000001_083199", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_083199_leftImg8bit.png"}, {"id": "frankfurt_000001_083852", "width": 2048, "height": 1024, "file_name": "frankfurt_000001_083852_leftImg8bit.png"}, {"id": "lindau_000000_000019", "width": 2048, "height": 1024, "file_name": "lindau_000000_000019_leftImg8bit.png"}, {"id": "lindau_000001_000019", "width": 2048, "height": 1024, "file_name": "lindau_000001_000019_leftImg8bit.png"}, {"id": "lindau_000002_000019", "width": 2048, "height": 1024, "file_name": "lindau_000002_000019_leftImg8bit.png"}, {"id": "lindau_000003_000019", "width": 2048, "height": 1024, "file_name": "lindau_000003_000019_leftImg8bit.png"}, {"id": "lindau_000004_000019", "width": 2048, "height": 1024, "file_name": "lindau_000004_000019_leftImg8bit.png"}, {"id": "lindau_000005_000019", "width": 2048, "height": 1024, "file_name": "lindau_000005_000019_leftImg8bit.png"}, {"id": "lindau_000006_000019", "width": 2048, "height": 1024, "file_name": "lindau_000006_000019_leftImg8bit.png"}, {"id": "lindau_000007_000019", "width": 2048, "height": 1024, "file_name": "lindau_000007_000019_leftImg8bit.png"}, {"id": "lindau_000008_000019", "width": 2048, "height": 1024, "file_name": "lindau_000008_000019_leftImg8bit.png"}, {"id": "lindau_000009_000019", "width": 2048, "height": 1024, "file_name": "lindau_000009_000019_leftImg8bit.png"}, {"id": "lindau_000010_000019", "width": 2048, "height": 1024, "file_name": "lindau_000010_000019_leftImg8bit.png"}, {"id": "lindau_000011_000019", "width": 2048, "height": 1024, "file_name": "lindau_000011_000019_leftImg8bit.png"}, {"id": "lindau_000012_000019", "width": 2048, "height": 1024, "file_name": "lindau_000012_000019_leftImg8bit.png"}, {"id": "lindau_000013_000019", "width": 2048, "height": 1024, "file_name": "lindau_000013_000019_leftImg8bit.png"}, {"id": "lindau_000014_000019", "width": 2048, "height": 1024, "file_name": "lindau_000014_000019_leftImg8bit.png"}, {"id": "lindau_000015_000019", "width": 2048, "height": 1024, "file_name": "lindau_000015_000019_leftImg8bit.png"}, {"id": "lindau_000016_000019", "width": 2048, "height": 1024, "file_name": "lindau_000016_000019_leftImg8bit.png"}, {"id": "lindau_000017_000019", "width": 2048, "height": 1024, "file_name": "lindau_000017_000019_leftImg8bit.png"}, {"id": "lindau_000018_000019", "width": 2048, "height": 1024, "file_name": "lindau_000018_000019_leftImg8bit.png"}, {"id": "lindau_000019_000019", "width": 2048, "height": 1024, "file_name": "lindau_000019_000019_leftImg8bit.png"}, {"id": "lindau_000020_000019", "width": 2048, "height": 1024, "file_name": "lindau_000020_000019_leftImg8bit.png"}, {"id": "lindau_000021_000019", "width": 2048, "height": 1024, "file_name": "lindau_000021_000019_leftImg8bit.png"}, {"id": "lindau_000022_000019", "width": 2048, "height": 1024, "file_name": "lindau_000022_000019_leftImg8bit.png"}, {"id": "lindau_000023_000019", "width": 2048, "height": 1024, "file_name": "lindau_000023_000019_leftImg8bit.png"}, {"id": "lindau_000024_000019", "width": 2048, "height": 1024, "file_name": "lindau_000024_000019_leftImg8bit.png"}, {"id": "lindau_000025_000019", "width": 2048, "height": 1024, "file_name": "lindau_000025_000019_leftImg8bit.png"}, {"id": "lindau_000026_000019", "width": 2048, "height": 1024, "file_name": "lindau_000026_000019_leftImg8bit.png"}, {"id": "lindau_000027_000019", "width": 2048, "height": 1024, "file_name": "lindau_000027_000019_leftImg8bit.png"}, {"id": "lindau_000028_000019", "width": 2048, "height": 1024, "file_name": "lindau_000028_000019_leftImg8bit.png"}, {"id": "lindau_000029_000019", "width": 2048, "height": 1024, "file_name": "lindau_000029_000019_leftImg8bit.png"}, {"id": "lindau_000030_000019", "width": 2048, "height": 1024, "file_name": "lindau_000030_000019_leftImg8bit.png"}, {"id": "lindau_000031_000019", "width": 2048, "height": 1024, "file_name": "lindau_000031_000019_leftImg8bit.png"}, {"id": "lindau_000032_000019", "width": 2048, "height": 1024, "file_name": "lindau_000032_000019_leftImg8bit.png"}, {"id": "lindau_000033_000019", "width": 2048, "height": 1024, "file_name": "lindau_000033_000019_leftImg8bit.png"}, {"id": "lindau_000034_000019", "width": 2048, "height": 1024, "file_name": "lindau_000034_000019_leftImg8bit.png"}, {"id": "lindau_000035_000019", "width": 2048, "height": 1024, "file_name": "lindau_000035_000019_leftImg8bit.png"}, {"id": "lindau_000036_000019", "width": 2048, "height": 1024, "file_name": "lindau_000036_000019_leftImg8bit.png"}, {"id": "lindau_000037_000019", "width": 2048, "height": 1024, "file_name": "lindau_000037_000019_leftImg8bit.png"}, {"id": "lindau_000038_000019", "width": 2048, "height": 1024, "file_name": "lindau_000038_000019_leftImg8bit.png"}, {"id": "lindau_000039_000019", "width": 2048, "height": 1024, "file_name": "lindau_000039_000019_leftImg8bit.png"}, {"id": "lindau_000040_000019", "width": 2048, "height": 1024, "file_name": "lindau_000040_000019_leftImg8bit.png"}, {"id": "lindau_000041_000019", "width": 2048, "height": 1024, "file_name": "lindau_000041_000019_leftImg8bit.png"}, {"id": "lindau_000042_000019", "width": 2048, "height": 1024, "file_name": "lindau_000042_000019_leftImg8bit.png"}, {"id": "lindau_000043_000019", "width": 2048, "height": 1024, "file_name": "lindau_000043_000019_leftImg8bit.png"}, {"id": "lindau_000044_000019", "width": 2048, "height": 1024, "file_name": "lindau_000044_000019_leftImg8bit.png"}, {"id": "lindau_000045_000019", "width": 2048, "height": 1024, "file_name": "lindau_000045_000019_leftImg8bit.png"}, {"id": "lindau_000046_000019", "width": 2048, "height": 1024, "file_name": "lindau_000046_000019_leftImg8bit.png"}, {"id": "lindau_000047_000019", "width": 2048, "height": 1024, "file_name": "lindau_000047_000019_leftImg8bit.png"}, {"id": "lindau_000048_000019", "width": 2048, "height": 1024, "file_name": "lindau_000048_000019_leftImg8bit.png"}, {"id": "lindau_000049_000019", "width": 2048, "height": 1024, "file_name": "lindau_000049_000019_leftImg8bit.png"}, {"id": "lindau_000050_000019", "width": 2048, "height": 1024, "file_name": "lindau_000050_000019_leftImg8bit.png"}, {"id": "lindau_000051_000019", "width": 2048, "height": 1024, "file_name": "lindau_000051_000019_leftImg8bit.png"}, {"id": "lindau_000052_000019", "width": 2048, "height": 1024, "file_name": "lindau_000052_000019_leftImg8bit.png"}, {"id": "lindau_000053_000019", "width": 2048, "height": 1024, "file_name": "lindau_000053_000019_leftImg8bit.png"}, {"id": "lindau_000054_000019", "width": 2048, "height": 1024, "file_name": "lindau_000054_000019_leftImg8bit.png"}, {"id": "lindau_000055_000019", "width": 2048, "height": 1024, "file_name": "lindau_000055_000019_leftImg8bit.png"}, {"id": "lindau_000056_000019", "width": 2048, "height": 1024, "file_name": "lindau_000056_000019_leftImg8bit.png"}, {"id": "lindau_000057_000019", "width": 2048, "height": 1024, "file_name": "lindau_000057_000019_leftImg8bit.png"}, {"id": "lindau_000058_000019", "width": 2048, "height": 1024, "file_name": "lindau_000058_000019_leftImg8bit.png"}, {"id": "munster_000000_000019", "width": 2048, "height": 1024, "file_name": "munster_000000_000019_leftImg8bit.png"}, {"id": "munster_000001_000019", "width": 2048, "height": 1024, "file_name": "munster_000001_000019_leftImg8bit.png"}, {"id": "munster_000002_000019", "width": 2048, "height": 1024, "file_name": "munster_000002_000019_leftImg8bit.png"}, {"id": "munster_000003_000019", "width": 2048, "height": 1024, "file_name": "munster_000003_000019_leftImg8bit.png"}, {"id": "munster_000004_000019", "width": 2048, "height": 1024, "file_name": "munster_000004_000019_leftImg8bit.png"}, {"id": "munster_000005_000019", "width": 2048, "height": 1024, "file_name": "munster_000005_000019_leftImg8bit.png"}, {"id": "munster_000006_000019", "width": 2048, "height": 1024, "file_name": "munster_000006_000019_leftImg8bit.png"}, {"id": "munster_000007_000019", "width": 2048, "height": 1024, "file_name": "munster_000007_000019_leftImg8bit.png"}, {"id": "munster_000008_000019", "width": 2048, "height": 1024, "file_name": "munster_000008_000019_leftImg8bit.png"}, {"id": "munster_000009_000019", "width": 2048, "height": 1024, "file_name": "munster_000009_000019_leftImg8bit.png"}, {"id": "munster_000010_000019", "width": 2048, "height": 1024, "file_name": "munster_000010_000019_leftImg8bit.png"}, {"id": "munster_000011_000019", "width": 2048, "height": 1024, "file_name": "munster_000011_000019_leftImg8bit.png"}, {"id": "munster_000012_000019", "width": 2048, "height": 1024, "file_name": "munster_000012_000019_leftImg8bit.png"}, {"id": "munster_000013_000019", "width": 2048, "height": 1024, "file_name": "munster_000013_000019_leftImg8bit.png"}, {"id": "munster_000014_000019", "width": 2048, "height": 1024, "file_name": "munster_000014_000019_leftImg8bit.png"}, {"id": "munster_000015_000019", "width": 2048, "height": 1024, "file_name": "munster_000015_000019_leftImg8bit.png"}, {"id": "munster_000016_000019", "width": 2048, "height": 1024, "file_name": "munster_000016_000019_leftImg8bit.png"}, {"id": "munster_000017_000019", "width": 2048, "height": 1024, "file_name": "munster_000017_000019_leftImg8bit.png"}, {"id": "munster_000018_000019", "width": 2048, "height": 1024, "file_name": "munster_000018_000019_leftImg8bit.png"}, {"id": "munster_000019_000019", "width": 2048, "height": 1024, "file_name": "munster_000019_000019_leftImg8bit.png"}, {"id": "munster_000020_000019", "width": 2048, "height": 1024, "file_name": "munster_000020_000019_leftImg8bit.png"}, {"id": "munster_000021_000019", "width": 2048, "height": 1024, "file_name": "munster_000021_000019_leftImg8bit.png"}, {"id": "munster_000022_000019", "width": 2048, "height": 1024, "file_name": "munster_000022_000019_leftImg8bit.png"}, {"id": "munster_000023_000019", "width": 2048, "height": 1024, "file_name": "munster_000023_000019_leftImg8bit.png"}, {"id": "munster_000024_000019", "width": 2048, "height": 1024, "file_name": "munster_000024_000019_leftImg8bit.png"}, {"id": "munster_000025_000019", "width": 2048, "height": 1024, "file_name": "munster_000025_000019_leftImg8bit.png"}, {"id": "munster_000026_000019", "width": 2048, "height": 1024, "file_name": "munster_000026_000019_leftImg8bit.png"}, {"id": "munster_000027_000019", "width": 2048, "height": 1024, "file_name": "munster_000027_000019_leftImg8bit.png"}, {"id": "munster_000028_000019", "width": 2048, "height": 1024, "file_name": "munster_000028_000019_leftImg8bit.png"}, {"id": "munster_000029_000019", "width": 2048, "height": 1024, "file_name": "munster_000029_000019_leftImg8bit.png"}, {"id": "munster_000030_000019", "width": 2048, "height": 1024, "file_name": "munster_000030_000019_leftImg8bit.png"}, {"id": "munster_000031_000019", "width": 2048, "height": 1024, "file_name": "munster_000031_000019_leftImg8bit.png"}, {"id": "munster_000032_000019", "width": 2048, "height": 1024, "file_name": "munster_000032_000019_leftImg8bit.png"}, {"id": "munster_000033_000019", "width": 2048, "height": 1024, "file_name": "munster_000033_000019_leftImg8bit.png"}, {"id": "munster_000034_000019", "width": 2048, "height": 1024, "file_name": "munster_000034_000019_leftImg8bit.png"}, {"id": "munster_000035_000019", "width": 2048, "height": 1024, "file_name": "munster_000035_000019_leftImg8bit.png"}, {"id": "munster_000036_000019", "width": 2048, "height": 1024, "file_name": "munster_000036_000019_leftImg8bit.png"}, {"id": "munster_000037_000019", "width": 2048, "height": 1024, "file_name": "munster_000037_000019_leftImg8bit.png"}, {"id": "munster_000038_000019", "width": 2048, "height": 1024, "file_name": "munster_000038_000019_leftImg8bit.png"}, {"id": "munster_000039_000019", "width": 2048, "height": 1024, "file_name": "munster_000039_000019_leftImg8bit.png"}, {"id": "munster_000040_000019", "width": 2048, "height": 1024, "file_name": "munster_000040_000019_leftImg8bit.png"}, {"id": "munster_000041_000019", "width": 2048, "height": 1024, "file_name": "munster_000041_000019_leftImg8bit.png"}, {"id": "munster_000042_000019", "width": 2048, "height": 1024, "file_name": "munster_000042_000019_leftImg8bit.png"}, {"id": "munster_000043_000019", "width": 2048, "height": 1024, "file_name": "munster_000043_000019_leftImg8bit.png"}, {"id": "munster_000044_000019", "width": 2048, "height": 1024, "file_name": "munster_000044_000019_leftImg8bit.png"}, {"id": "munster_000045_000019", "width": 2048, "height": 1024, "file_name": "munster_000045_000019_leftImg8bit.png"}, {"id": "munster_000046_000019", "width": 2048, "height": 1024, "file_name": "munster_000046_000019_leftImg8bit.png"}, {"id": "munster_000047_000019", "width": 2048, "height": 1024, "file_name": "munster_000047_000019_leftImg8bit.png"}, {"id": "munster_000048_000019", "width": 2048, "height": 1024, "file_name": "munster_000048_000019_leftImg8bit.png"}, {"id": "munster_000049_000019", "width": 2048, "height": 1024, "file_name": "munster_000049_000019_leftImg8bit.png"}, {"id": "munster_000050_000019", "width": 2048, "height": 1024, "file_name": "munster_000050_000019_leftImg8bit.png"}, {"id": "munster_000051_000019", "width": 2048, "height": 1024, "file_name": "munster_000051_000019_leftImg8bit.png"}, {"id": "munster_000052_000019", "width": 2048, "height": 1024, "file_name": "munster_000052_000019_leftImg8bit.png"}, {"id": "munster_000053_000019", "width": 2048, "height": 1024, "file_name": "munster_000053_000019_leftImg8bit.png"}, {"id": "munster_000054_000019", "width": 2048, "height": 1024, "file_name": "munster_000054_000019_leftImg8bit.png"}, {"id": "munster_000055_000019", "width": 2048, "height": 1024, "file_name": "munster_000055_000019_leftImg8bit.png"}, {"id": "munster_000056_000019", "width": 2048, "height": 1024, "file_name": "munster_000056_000019_leftImg8bit.png"}, {"id": "munster_000057_000019", "width": 2048, "height": 1024, "file_name": "munster_000057_000019_leftImg8bit.png"}, {"id": "munster_000058_000019", "width": 2048, "height": 1024, "file_name": "munster_000058_000019_leftImg8bit.png"}, {"id": "munster_000059_000019", "width": 2048, "height": 1024, "file_name": "munster_000059_000019_leftImg8bit.png"}, {"id": "munster_000060_000019", "width": 2048, "height": 1024, "file_name": "munster_000060_000019_leftImg8bit.png"}, {"id": "munster_000061_000019", "width": 2048, "height": 1024, "file_name": "munster_000061_000019_leftImg8bit.png"}, {"id": "munster_000062_000019", "width": 2048, "height": 1024, "file_name": "munster_000062_000019_leftImg8bit.png"}, {"id": "munster_000063_000019", "width": 2048, "height": 1024, "file_name": "munster_000063_000019_leftImg8bit.png"}, {"id": "munster_000064_000019", "width": 2048, "height": 1024, "file_name": "munster_000064_000019_leftImg8bit.png"}, {"id": "munster_000065_000019", "width": 2048, "height": 1024, "file_name": "munster_000065_000019_leftImg8bit.png"}, {"id": "munster_000066_000019", "width": 2048, "height": 1024, "file_name": "munster_000066_000019_leftImg8bit.png"}, {"id": "munster_000067_000019", "width": 2048, "height": 1024, "file_name": "munster_000067_000019_leftImg8bit.png"}, {"id": "munster_000068_000019", "width": 2048, "height": 1024, "file_name": "munster_000068_000019_leftImg8bit.png"}, {"id": "munster_000069_000019", "width": 2048, "height": 1024, "file_name": "munster_000069_000019_leftImg8bit.png"}, {"id": "munster_000070_000019", "width": 2048, "height": 1024, "file_name": "munster_000070_000019_leftImg8bit.png"}, {"id": "munster_000071_000019", "width": 2048, "height": 1024, "file_name": "munster_000071_000019_leftImg8bit.png"}, {"id": "munster_000072_000019", "width": 2048, "height": 1024, "file_name": "munster_000072_000019_leftImg8bit.png"}, {"id": "munster_000073_000019", "width": 2048, "height": 1024, "file_name": "munster_000073_000019_leftImg8bit.png"}, {"id": "munster_000074_000019", "width": 2048, "height": 1024, "file_name": "munster_000074_000019_leftImg8bit.png"}, {"id": "munster_000075_000019", "width": 2048, "height": 1024, "file_name": "munster_000075_000019_leftImg8bit.png"}, {"id": "munster_000076_000019", "width": 2048, "height": 1024, "file_name": "munster_000076_000019_leftImg8bit.png"}, {"id": "munster_000077_000019", "width": 2048, "height": 1024, "file_name": "munster_000077_000019_leftImg8bit.png"}, {"id": "munster_000078_000019", "width": 2048, "height": 1024, "file_name": "munster_000078_000019_leftImg8bit.png"}, {"id": "munster_000079_000019", "width": 2048, "height": 1024, "file_name": "munster_000079_000019_leftImg8bit.png"}, {"id": "munster_000080_000019", "width": 2048, "height": 1024, "file_name": "munster_000080_000019_leftImg8bit.png"}, {"id": "munster_000081_000019", "width": 2048, "height": 1024, "file_name": "munster_000081_000019_leftImg8bit.png"}, {"id": "munster_000082_000019", "width": 2048, "height": 1024, "file_name": "munster_000082_000019_leftImg8bit.png"}, {"id": "munster_000083_000019", "width": 2048, "height": 1024, "file_name": "munster_000083_000019_leftImg8bit.png"}, {"id": "munster_000084_000019", "width": 2048, "height": 1024, "file_name": "munster_000084_000019_leftImg8bit.png"}, {"id": "munster_000085_000019", "width": 2048, "height": 1024, "file_name": "munster_000085_000019_leftImg8bit.png"}, {"id": "munster_000086_000019", "width": 2048, "height": 1024, "file_name": "munster_000086_000019_leftImg8bit.png"}, {"id": "munster_000087_000019", "width": 2048, "height": 1024, "file_name": "munster_000087_000019_leftImg8bit.png"}, {"id": "munster_000088_000019", "width": 2048, "height": 1024, "file_name": "munster_000088_000019_leftImg8bit.png"}, {"id": "munster_000089_000019", "width": 2048, "height": 1024, "file_name": "munster_000089_000019_leftImg8bit.png"}, {"id": "munster_000090_000019", "width": 2048, "height": 1024, "file_name": "munster_000090_000019_leftImg8bit.png"}, {"id": "munster_000091_000019", "width": 2048, "height": 1024, "file_name": "munster_000091_000019_leftImg8bit.png"}, {"id": "munster_000092_000019", "width": 2048, "height": 1024, "file_name": "munster_000092_000019_leftImg8bit.png"}, {"id": "munster_000093_000019", "width": 2048, "height": 1024, "file_name": "munster_000093_000019_leftImg8bit.png"}, {"id": "munster_000094_000019", "width": 2048, "height": 1024, "file_name": "munster_000094_000019_leftImg8bit.png"}, {"id": "munster_000095_000019", "width": 2048, "height": 1024, "file_name": "munster_000095_000019_leftImg8bit.png"}, {"id": "munster_000096_000019", "width": 2048, "height": 1024, "file_name": "munster_000096_000019_leftImg8bit.png"}, {"id": "munster_000097_000019", "width": 2048, "height": 1024, "file_name": "munster_000097_000019_leftImg8bit.png"}, {"id": "munster_000098_000019", "width": 2048, "height": 1024, "file_name": "munster_000098_000019_leftImg8bit.png"}, {"id": "munster_000099_000019", "width": 2048, "height": 1024, "file_name": "munster_000099_000019_leftImg8bit.png"}, {"id": "munster_000100_000019", "width": 2048, "height": 1024, "file_name": "munster_000100_000019_leftImg8bit.png"}, {"id": "munster_000101_000019", "width": 2048, "height": 1024, "file_name": "munster_000101_000019_leftImg8bit.png"}, {"id": "munster_000102_000019", "width": 2048, "height": 1024, "file_name": "munster_000102_000019_leftImg8bit.png"}, {"id": "munster_000103_000019", "width": 2048, "height": 1024, "file_name": "munster_000103_000019_leftImg8bit.png"}, {"id": "munster_000104_000019", "width": 2048, "height": 1024, "file_name": "munster_000104_000019_leftImg8bit.png"}, {"id": "munster_000105_000019", "width": 2048, "height": 1024, "file_name": "munster_000105_000019_leftImg8bit.png"}, {"id": "munster_000106_000019", "width": 2048, "height": 1024, "file_name": "munster_000106_000019_leftImg8bit.png"}, {"id": "munster_000107_000019", "width": 2048, "height": 1024, "file_name": "munster_000107_000019_leftImg8bit.png"}, {"id": "munster_000108_000019", "width": 2048, "height": 1024, "file_name": "munster_000108_000019_leftImg8bit.png"}, {"id": "munster_000109_000019", "width": 2048, "height": 1024, "file_name": "munster_000109_000019_leftImg8bit.png"}, {"id": "munster_000110_000019", "width": 2048, "height": 1024, "file_name": "munster_000110_000019_leftImg8bit.png"}, {"id": "munster_000111_000019", "width": 2048, "height": 1024, "file_name": "munster_000111_000019_leftImg8bit.png"}, {"id": "munster_000112_000019", "width": 2048, "height": 1024, "file_name": "munster_000112_000019_leftImg8bit.png"}, {"id": "munster_000113_000019", "width": 2048, "height": 1024, "file_name": "munster_000113_000019_leftImg8bit.png"}, {"id": "munster_000114_000019", "width": 2048, "height": 1024, "file_name": "munster_000114_000019_leftImg8bit.png"}, {"id": "munster_000115_000019", "width": 2048, "height": 1024, "file_name": "munster_000115_000019_leftImg8bit.png"}, {"id": "munster_000116_000019", "width": 2048, "height": 1024, "file_name": "munster_000116_000019_leftImg8bit.png"}, {"id": "munster_000117_000019", "width": 2048, "height": 1024, "file_name": "munster_000117_000019_leftImg8bit.png"}, {"id": "munster_000118_000019", "width": 2048, "height": 1024, "file_name": "munster_000118_000019_leftImg8bit.png"}, {"id": "munster_000119_000019", "width": 2048, "height": 1024, "file_name": "munster_000119_000019_leftImg8bit.png"}, {"id": "munster_000120_000019", "width": 2048, "height": 1024, "file_name": "munster_000120_000019_leftImg8bit.png"}, {"id": "munster_000121_000019", "width": 2048, "height": 1024, "file_name": "munster_000121_000019_leftImg8bit.png"}, {"id": "munster_000122_000019", "width": 2048, "height": 1024, "file_name": "munster_000122_000019_leftImg8bit.png"}, {"id": "munster_000123_000019", "width": 2048, "height": 1024, "file_name": "munster_000123_000019_leftImg8bit.png"}, {"id": "munster_000124_000019", "width": 2048, "height": 1024, "file_name": "munster_000124_000019_leftImg8bit.png"}, {"id": "munster_000125_000019", "width": 2048, "height": 1024, "file_name": "munster_000125_000019_leftImg8bit.png"}, {"id": "munster_000126_000019", "width": 2048, "height": 1024, "file_name": "munster_000126_000019_leftImg8bit.png"}, {"id": "munster_000127_000019", "width": 2048, "height": 1024, "file_name": "munster_000127_000019_leftImg8bit.png"}, {"id": "munster_000128_000019", "width": 2048, "height": 1024, "file_name": "munster_000128_000019_leftImg8bit.png"}, {"id": "munster_000129_000019", "width": 2048, "height": 1024, "file_name": "munster_000129_000019_leftImg8bit.png"}, {"id": "munster_000130_000019", "width": 2048, "height": 1024, "file_name": "munster_000130_000019_leftImg8bit.png"}, {"id": "munster_000131_000019", "width": 2048, "height": 1024, "file_name": "munster_000131_000019_leftImg8bit.png"}, {"id": "munster_000132_000019", "width": 2048, "height": 1024, "file_name": "munster_000132_000019_leftImg8bit.png"}, {"id": "munster_000133_000019", "width": 2048, "height": 1024, "file_name": "munster_000133_000019_leftImg8bit.png"}, {"id": "munster_000134_000019", "width": 2048, "height": 1024, "file_name": "munster_000134_000019_leftImg8bit.png"}, {"id": "munster_000135_000019", "width": 2048, "height": 1024, "file_name": "munster_000135_000019_leftImg8bit.png"}, {"id": "munster_000136_000019", "width": 2048, "height": 1024, "file_name": "munster_000136_000019_leftImg8bit.png"}, {"id": "munster_000137_000019", "width": 2048, "height": 1024, "file_name": "munster_000137_000019_leftImg8bit.png"}, {"id": "munster_000138_000019", "width": 2048, "height": 1024, "file_name": "munster_000138_000019_leftImg8bit.png"}, {"id": "munster_000139_000019", "width": 2048, "height": 1024, "file_name": "munster_000139_000019_leftImg8bit.png"}, {"id": "munster_000140_000019", "width": 2048, "height": 1024, "file_name": "munster_000140_000019_leftImg8bit.png"}, {"id": "munster_000141_000019", "width": 2048, "height": 1024, "file_name": "munster_000141_000019_leftImg8bit.png"}, {"id": "munster_000142_000019", "width": 2048, "height": 1024, "file_name": "munster_000142_000019_leftImg8bit.png"}, {"id": "munster_000143_000019", "width": 2048, "height": 1024, "file_name": "munster_000143_000019_leftImg8bit.png"}, {"id": "munster_000144_000019", "width": 2048, "height": 1024, "file_name": "munster_000144_000019_leftImg8bit.png"}, {"id": "munster_000145_000019", "width": 2048, "height": 1024, "file_name": "munster_000145_000019_leftImg8bit.png"}, {"id": "munster_000146_000019", "width": 2048, "height": 1024, "file_name": "munster_000146_000019_leftImg8bit.png"}, {"id": "munster_000147_000019", "width": 2048, "height": 1024, "file_name": "munster_000147_000019_leftImg8bit.png"}, {"id": "munster_000148_000019", "width": 2048, "height": 1024, "file_name": "munster_000148_000019_leftImg8bit.png"}, {"id": "munster_000149_000019", "width": 2048, "height": 1024, "file_name": "munster_000149_000019_leftImg8bit.png"}, {"id": "munster_000150_000019", "width": 2048, "height": 1024, "file_name": "munster_000150_000019_leftImg8bit.png"}, {"id": "munster_000151_000019", "width": 2048, "height": 1024, "file_name": "munster_000151_000019_leftImg8bit.png"}, {"id": "munster_000152_000019", "width": 2048, "height": 1024, "file_name": "munster_000152_000019_leftImg8bit.png"}, {"id": "munster_000153_000019", "width": 2048, "height": 1024, "file_name": "munster_000153_000019_leftImg8bit.png"}, {"id": "munster_000154_000019", "width": 2048, "height": 1024, "file_name": "munster_000154_000019_leftImg8bit.png"}, {"id": "munster_000155_000019", "width": 2048, "height": 1024, "file_name": "munster_000155_000019_leftImg8bit.png"}, {"id": "munster_000156_000019", "width": 2048, "height": 1024, "file_name": "munster_000156_000019_leftImg8bit.png"}, {"id": "munster_000157_000019", "width": 2048, "height": 1024, "file_name": "munster_000157_000019_leftImg8bit.png"}, {"id": "munster_000158_000019", "width": 2048, "height": 1024, "file_name": "munster_000158_000019_leftImg8bit.png"}, {"id": "munster_000159_000019", "width": 2048, "height": 1024, "file_name": "munster_000159_000019_leftImg8bit.png"}, {"id": "munster_000160_000019", "width": 2048, "height": 1024, "file_name": "munster_000160_000019_leftImg8bit.png"}, {"id": "munster_000161_000019", "width": 2048, "height": 1024, "file_name": "munster_000161_000019_leftImg8bit.png"}, {"id": "munster_000162_000019", "width": 2048, "height": 1024, "file_name": "munster_000162_000019_leftImg8bit.png"}, {"id": "munster_000163_000019", "width": 2048, "height": 1024, "file_name": "munster_000163_000019_leftImg8bit.png"}, {"id": "munster_000164_000019", "width": 2048, "height": 1024, "file_name": "munster_000164_000019_leftImg8bit.png"}, {"id": "munster_000165_000019", "width": 2048, "height": 1024, "file_name": "munster_000165_000019_leftImg8bit.png"}, {"id": "munster_000166_000019", "width": 2048, "height": 1024, "file_name": "munster_000166_000019_leftImg8bit.png"}, {"id": "munster_000167_000019", "width": 2048, "height": 1024, "file_name": "munster_000167_000019_leftImg8bit.png"}, {"id": "munster_000168_000019", "width": 2048, "height": 1024, "file_name": "munster_000168_000019_leftImg8bit.png"}, {"id": "munster_000169_000019", "width": 2048, "height": 1024, "file_name": "munster_000169_000019_leftImg8bit.png"}, {"id": "munster_000170_000019", "width": 2048, "height": 1024, "file_name": "munster_000170_000019_leftImg8bit.png"}, {"id": "munster_000171_000019", "width": 2048, "height": 1024, "file_name": "munster_000171_000019_leftImg8bit.png"}, {"id": "munster_000172_000019", "width": 2048, "height": 1024, "file_name": "munster_000172_000019_leftImg8bit.png"}, {"id": "munster_000173_000019", "width": 2048, "height": 1024, "file_name": "munster_000173_000019_leftImg8bit.png"}], "annotations": [{"image_id": "frankfurt_000000_000294", "file_name": "frankfurt_000000_000294_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}]}, {"image_id": "frankfurt_000000_000576", "file_name": "frankfurt_000000_000576_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 177, "category_id": 33}, {"id": 89, "category_id": 33}]}, {"image_id": "frankfurt_000000_001016", "file_name": "frankfurt_000000_001016_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 14591, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 3408127, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_001236", "file_name": "frankfurt_000000_001236_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7241722, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 227, "category_id": 24}, {"id": 36519, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 23963, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 1932406, "category_id": 24}, {"id": 4718847, "category_id": 24}, {"id": 6291590, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 947884, "category_id": 33}]}, {"image_id": "frankfurt_000000_001751", "file_name": "frankfurt_000000_001751_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3839, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 36188, "category_id": 24}, {"id": 248, "category_id": 24}, {"id": 8447, "category_id": 24}, {"id": 8014591, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_002196", "file_name": "frankfurt_000000_002196_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 12065279, "category_id": 24}, {"id": 4260063, "category_id": 24}, {"id": 114, "category_id": 24}, {"id": 5647359, "category_id": 24}, {"id": 244, "category_id": 24}, {"id": 11758788, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_002963", "file_name": "frankfurt_000000_002963_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6574080, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_003025", "file_name": "frankfurt_000000_003025_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 3473420, "category_id": 26}, {"id": 3342386, "category_id": 26}, {"id": 14286848, "category_id": 26}, {"id": 2621549, "category_id": 26}, {"id": 6356992, "category_id": 26}, {"id": 11862076, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_003357", "file_name": "frankfurt_000000_003357_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_003920", "file_name": "frankfurt_000000_003920_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8192151, "category_id": 24}, {"id": 9247458, "category_id": 24}, {"id": 1507574, "category_id": 24}, {"id": 111, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 13972224, "category_id": 26}, {"id": 6568960, "category_id": 28}]}, {"image_id": "frankfurt_000000_004617", "file_name": "frankfurt_000000_004617_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 8602368, "category_id": 26}, {"id": 1769472, "category_id": 26}, {"id": 1458184, "category_id": 26}, {"id": 7698956, "category_id": 26}, {"id": 13041664, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 8000256, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 15073280, "category_id": 32}]}, {"image_id": "frankfurt_000000_005543", "file_name": "frankfurt_000000_005543_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6708654, "category_id": 24}, {"id": 3372031, "category_id": 24}, {"id": 9402554, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3866624, "category_id": 26}, {"id": 5190144, "category_id": 26}, {"id": 4391731, "category_id": 26}, {"id": 4390995, "category_id": 26}, {"id": 14745600, "category_id": 26}, {"id": 9586176, "category_id": 26}, {"id": 14054400, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 5508608, "category_id": 26}, {"id": 11095067, "category_id": 26}, {"id": 3539011, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 9999872, "category_id": 31}, {"id": 1187072, "category_id": 31}, {"id": 23139, "category_id": 31}, {"id": 7143936, "category_id": 31}, {"id": 10753536, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 16711680, "category_id": 32}, {"id": 8739840, "category_id": 32}]}, {"image_id": "frankfurt_000000_005898", "file_name": "frankfurt_000000_005898_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3932415, "category_id": 24}, {"id": 1573043, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 524469, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7565867, "category_id": 26}, {"id": 2305792, "category_id": 26}, {"id": 2754304, "category_id": 26}, {"id": 13506560, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}]}, {"image_id": "frankfurt_000000_006589", "file_name": "frankfurt_000000_006589_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 9459828, "category_id": 26}, {"id": 3539200, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6574080, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 16733018, "category_id": 32}, {"id": 7866399, "category_id": 32}]}, {"image_id": "frankfurt_000000_007365", "file_name": "frankfurt_000000_007365_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 6568960, "category_id": 28}]}, {"image_id": "frankfurt_000000_008206", "file_name": "frankfurt_000000_008206_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3484671, "category_id": 24}, {"id": 3610834, "category_id": 24}, {"id": 30719, "category_id": 24}, {"id": 12189951, "category_id": 24}, {"id": 239, "category_id": 24}, {"id": 2949367, "category_id": 24}, {"id": 6094996, "category_id": 24}, {"id": 8191, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 14948, "category_id": 33}, {"id": 25, "category_id": 33}, {"id": 8614332, "category_id": 33}]}, {"image_id": "frankfurt_000000_008451", "file_name": "frankfurt_000000_008451_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9962239, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_009291", "file_name": "frankfurt_000000_009291_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 7929910, "category_id": 33}]}, {"image_id": "frankfurt_000000_009561", "file_name": "frankfurt_000000_009561_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10572185, "category_id": 24}, {"id": 12255487, "category_id": 24}, {"id": 2162943, "category_id": 24}, {"id": 7471336, "category_id": 24}, {"id": 604805, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 10551551, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 3174, "category_id": 27}, {"id": 12601897, "category_id": 27}, {"id": 218880, "category_id": 27}, {"id": 6574080, "category_id": 31}, {"id": 9731646, "category_id": 31}, {"id": 32512, "category_id": 31}, {"id": 12655872, "category_id": 31}, {"id": 2446336, "category_id": 31}, {"id": 15073280, "category_id": 32}]}, {"image_id": "frankfurt_000000_009688", "file_name": "frankfurt_000000_009688_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2101759, "category_id": 24}, {"id": 9770751, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 240, "category_id": 24}, {"id": 25343, "category_id": 25}, {"id": 2097297, "category_id": 25}, {"id": 7209215, "category_id": 25}, {"id": 2100087, "category_id": 33}, {"id": 160, "category_id": 33}, {"id": 5584044, "category_id": 33}]}, {"image_id": "frankfurt_000000_009969", "file_name": "frankfurt_000000_009969_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1902847, "category_id": 24}, {"id": 3276946, "category_id": 24}, {"id": 2818176, "category_id": 24}, {"id": 23039, "category_id": 24}, {"id": 13311, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 5837055, "category_id": 25}, {"id": 8127999, "category_id": 25}, {"id": 327935, "category_id": 25}, {"id": 149, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 9921375, "category_id": 33}, {"id": 13269, "category_id": 33}, {"id": 8257613, "category_id": 33}]}, {"image_id": "frankfurt_000000_010351", "file_name": "frankfurt_000000_010351_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 14, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}]}, {"image_id": "frankfurt_000000_010763", "file_name": "frankfurt_000000_010763_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8866403, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 4680131, "category_id": 33}, {"id": 3101756, "category_id": 33}, {"id": 7934752, "category_id": 33}, {"id": 23105, "category_id": 33}]}, {"image_id": "frankfurt_000000_011007", "file_name": "frankfurt_000000_011007_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 262397, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 4587520, "category_id": 27}]}, {"image_id": "frankfurt_000000_011074", "file_name": "frankfurt_000000_011074_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9080420, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 2056917, "category_id": 24}, {"id": 159, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15073280, "category_id": 32}]}, {"image_id": "frankfurt_000000_011461", "file_name": "frankfurt_000000_011461_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3014911, "category_id": 24}, {"id": 3211519, "category_id": 24}, {"id": 235, "category_id": 24}, {"id": 6628267, "category_id": 24}, {"id": 8416736, "category_id": 24}, {"id": 11862783, "category_id": 24}, {"id": 7495423, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 232, "category_id": 24}, {"id": 8913873, "category_id": 24}, {"id": 983208, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 11862076, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_011810", "file_name": "frankfurt_000000_011810_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 11298815, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_012009", "file_name": "frankfurt_000000_012009_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 12189951, "category_id": 24}, {"id": 239, "category_id": 24}, {"id": 2949367, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}]}, {"image_id": "frankfurt_000000_012121", "file_name": "frankfurt_000000_012121_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 3014876, "category_id": 24}, {"id": 7340287, "category_id": 24}, {"id": 105, "category_id": 24}, {"id": 17900, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2582528, "category_id": 27}, {"id": 5374042, "category_id": 27}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_012868", "file_name": "frankfurt_000000_012868_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10223715, "category_id": 24}, {"id": 9191167, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 8349439, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 4590516, "category_id": 24}, {"id": 7544490, "category_id": 24}, {"id": 130, "category_id": 24}, {"id": 9765019, "category_id": 24}, {"id": 10572185, "category_id": 24}, {"id": 12255487, "category_id": 24}, {"id": 2162943, "category_id": 24}, {"id": 7471336, "category_id": 24}, {"id": 604805, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 10551551, "category_id": 24}, {"id": 28574, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 46336, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 8323100, "category_id": 32}, {"id": 7539814, "category_id": 32}, {"id": 16730665, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 25197, "category_id": 33}]}, {"image_id": "frankfurt_000000_013067", "file_name": "frankfurt_000000_013067_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7095039, "category_id": 24}, {"id": 17332, "category_id": 24}, {"id": 10027185, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 160, "category_id": 33}, {"id": 5584044, "category_id": 33}]}, {"image_id": "frankfurt_000000_013240", "file_name": "frankfurt_000000_013240_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 1902847, "category_id": 24}, {"id": 3276946, "category_id": 24}, {"id": 2818176, "category_id": 24}, {"id": 23039, "category_id": 24}, {"id": 13311, "category_id": 24}, {"id": 9774335, "category_id": 24}, {"id": 12065279, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 3809993, "category_id": 33}]}, {"image_id": "frankfurt_000000_013382", "file_name": "frankfurt_000000_013382_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 244, "category_id": 24}, {"id": 11758788, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 13697024, "category_id": 32}, {"id": 8809834, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_013942", "file_name": "frankfurt_000000_013942_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 15103, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 11403297, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_014480", "file_name": "frankfurt_000000_014480_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8388863, "category_id": 24}, {"id": 29183, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}]}, {"image_id": "frankfurt_000000_015389", "file_name": "frankfurt_000000_015389_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3277012, "category_id": 24}, {"id": 6488218, "category_id": 24}, {"id": 6323199, "category_id": 24}, {"id": 132310, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 11010048, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_015676", "file_name": "frankfurt_000000_015676_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 3473420, "category_id": 26}, {"id": 3342386, "category_id": 26}, {"id": 14286848, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 228, "category_id": 33}]}, {"image_id": "frankfurt_000000_016005", "file_name": "frankfurt_000000_016005_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 6356992, "category_id": 26}, {"id": 11862076, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 6357042, "category_id": 33}, {"id": 7410045, "category_id": 33}, {"id": 145, "category_id": 33}, {"id": 10, "category_id": 33}]}, {"image_id": "frankfurt_000000_016286", "file_name": "frankfurt_000000_016286_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 4666292, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 8602368, "category_id": 26}, {"id": 1769472, "category_id": 26}, {"id": 1458184, "category_id": 26}, {"id": 7698956, "category_id": 26}, {"id": 13041664, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 8000256, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_017228", "file_name": "frankfurt_000000_017228_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 9459828, "category_id": 26}, {"id": 3539200, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 16711680, "category_id": 32}, {"id": 16733727, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_017476", "file_name": "frankfurt_000000_017476_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3484671, "category_id": 24}, {"id": 3610834, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 25599, "category_id": 25}, {"id": 8257791, "category_id": 25}, {"id": 2162871, "category_id": 25}, {"id": 3071, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 1994000, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 12857088, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 25, "category_id": 33}, {"id": 8614332, "category_id": 33}, {"id": 8126695, "category_id": 33}]}, {"image_id": "frankfurt_000000_018797", "file_name": "frankfurt_000000_018797_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_019607", "file_name": "frankfurt_000000_019607_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4718847, "category_id": 24}, {"id": 10223715, "category_id": 24}, {"id": 9191167, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 8349439, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 4590516, "category_id": 24}, {"id": 7544490, "category_id": 24}, {"id": 130, "category_id": 24}, {"id": 9765019, "category_id": 24}, {"id": 10572185, "category_id": 24}, {"id": 8323327, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 13921077, "category_id": 32}, {"id": 8585252, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 204, "category_id": 33}, {"id": 33792, "category_id": 33}, {"id": 147, "category_id": 33}]}, {"image_id": "frankfurt_000000_020215", "file_name": "frankfurt_000000_020215_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8447, "category_id": 24}, {"id": 11951871, "category_id": 24}, {"id": 27602, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 4194313, "category_id": 33}, {"id": 9306325, "category_id": 33}, {"id": 160, "category_id": 33}, {"id": 5584044, "category_id": 33}]}, {"image_id": "frankfurt_000000_020321", "file_name": "frankfurt_000000_020321_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1902847, "category_id": 24}, {"id": 3276946, "category_id": 24}, {"id": 2818176, "category_id": 24}, {"id": 23039, "category_id": 24}, {"id": 13311, "category_id": 24}, {"id": 9774335, "category_id": 24}, {"id": 12065279, "category_id": 24}, {"id": 4260063, "category_id": 24}, {"id": 114, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 8650759, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 4680131, "category_id": 33}]}, {"image_id": "frankfurt_000000_020880", "file_name": "frankfurt_000000_020880_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4939169, "category_id": 24}, {"id": 9772165, "category_id": 24}, {"id": 25510, "category_id": 24}, {"id": 262397, "category_id": 24}, {"id": 8388863, "category_id": 24}, {"id": 29183, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 148, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 15073280, "category_id": 32}]}, {"image_id": "frankfurt_000000_021667", "file_name": "frankfurt_000000_021667_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 232, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3342386, "category_id": 26}, {"id": 14286848, "category_id": 26}, {"id": 2621549, "category_id": 26}, {"id": 6356992, "category_id": 26}, {"id": 11862076, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000000_021879", "file_name": "frankfurt_000000_021879_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4260091, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 13565952, "category_id": 26}, {"id": 14616070, "category_id": 26}, {"id": 6881306, "category_id": 26}, {"id": 3997696, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 9253632, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 1396335, "category_id": 33}]}, {"image_id": "frankfurt_000000_022254", "file_name": "frankfurt_000000_022254_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 115, "category_id": 24}, {"id": 21732, "category_id": 24}, {"id": 2330344, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 3735712, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 8000256, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 16738304, "category_id": 32}, {"id": 16711680, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 4871241, "category_id": 33}, {"id": 1534635, "category_id": 33}]}, {"image_id": "frankfurt_000000_022797", "file_name": "frankfurt_000000_022797_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9402554, "category_id": 24}, {"id": 218, "category_id": 24}, {"id": 18015, "category_id": 24}, {"id": 6143, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 9371806, "category_id": 24}, {"id": 280230, "category_id": 25}, {"id": 4748496, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 5508608, "category_id": 26}, {"id": 11095067, "category_id": 26}, {"id": 3539011, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 12731904, "category_id": 26}, {"id": 3932160, "category_id": 26}, {"id": 2165347, "category_id": 26}, {"id": 9895936, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 13440512, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 8739840, "category_id": 32}, {"id": 15073362, "category_id": 32}, {"id": 12713984, "category_id": 32}, {"id": 15597568, "category_id": 32}, {"id": 13333035, "category_id": 32}]}, {"image_id": "frankfurt_000001_000538", "file_name": "frankfurt_000001_000538_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 17257, "category_id": 24}, {"id": 7031, "category_id": 24}, {"id": 8137907, "category_id": 24}, {"id": 162, "category_id": 24}, {"id": 1245349, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3935809, "category_id": 26}, {"id": 15359488, "category_id": 26}, {"id": 13787648, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 123, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 3801256, "category_id": 33}, {"id": 7562895, "category_id": 33}, {"id": 16651, "category_id": 33}, {"id": 9830608, "category_id": 33}]}, {"image_id": "frankfurt_000001_001464", "file_name": "frankfurt_000001_001464_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 101, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2176256, "category_id": 26}, {"id": 16449619, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_002512", "file_name": "frankfurt_000001_002512_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 11298815, "category_id": 24}, {"id": 7419, "category_id": 24}, {"id": 11469055, "category_id": 24}, {"id": 492145, "category_id": 24}, {"id": 7536819, "category_id": 24}, {"id": 8940283, "category_id": 24}, {"id": 3484671, "category_id": 24}, {"id": 3610834, "category_id": 24}, {"id": 30719, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 8257791, "category_id": 25}, {"id": 2162871, "category_id": 25}, {"id": 3071, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 14948, "category_id": 33}, {"id": 25, "category_id": 33}]}, {"image_id": "frankfurt_000001_002646", "file_name": "frankfurt_000001_002646_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 9962239, "category_id": 24}, {"id": 6881422, "category_id": 24}, {"id": 7241722, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 227, "category_id": 24}, {"id": 36519, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 23963, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 1932406, "category_id": 24}, {"id": 4718847, "category_id": 24}, {"id": 10223715, "category_id": 24}, {"id": 9191167, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 8349439, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 4590516, "category_id": 24}, {"id": 7544490, "category_id": 24}, {"id": 130, "category_id": 24}, {"id": 9765019, "category_id": 24}, {"id": 10572185, "category_id": 24}, {"id": 12255487, "category_id": 24}, {"id": 2162943, "category_id": 24}, {"id": 7471336, "category_id": 24}, {"id": 604805, "category_id": 24}, {"id": 6514431, "category_id": 25}, {"id": 6619391, "category_id": 25}, {"id": 23489, "category_id": 25}, {"id": 7093759, "category_id": 25}, {"id": 19359, "category_id": 25}, {"id": 27647, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 14927, "category_id": 33}]}, {"image_id": "frankfurt_000001_002759", "file_name": "frankfurt_000001_002759_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10027185, "category_id": 24}, {"id": 6297, "category_id": 24}, {"id": 2101759, "category_id": 24}, {"id": 9770751, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 240, "category_id": 24}, {"id": 30445, "category_id": 24}, {"id": 6029422, "category_id": 24}, {"id": 11141375, "category_id": 24}, {"id": 7421439, "category_id": 24}, {"id": 1902847, "category_id": 24}, {"id": 3276946, "category_id": 24}, {"id": 2818176, "category_id": 24}, {"id": 23039, "category_id": 24}, {"id": 13311, "category_id": 24}, {"id": 9774335, "category_id": 24}, {"id": 12065279, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 4070912, "category_id": 31}, {"id": 5706752, "category_id": 31}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_003056", "file_name": "frankfurt_000001_003056_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 305514, "category_id": 28}]}, {"image_id": "frankfurt_000001_003588", "file_name": "frankfurt_000001_003588_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2445055, "category_id": 24}, {"id": 10487916, "category_id": 24}, {"id": 92, "category_id": 24}, {"id": 6517503, "category_id": 24}, {"id": 4939169, "category_id": 24}, {"id": 9772165, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 20425, "category_id": 25}, {"id": 4456703, "category_id": 25}, {"id": 24063, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 1179819, "category_id": 33}, {"id": 1376447, "category_id": 33}, {"id": 134, "category_id": 33}, {"id": 4790854, "category_id": 33}, {"id": 6579323, "category_id": 33}, {"id": 10027239, "category_id": 33}, {"id": 5658088, "category_id": 33}, {"id": 193, "category_id": 33}, {"id": 131, "category_id": 33}, {"id": 169, "category_id": 33}, {"id": 7077996, "category_id": 33}, {"id": 228, "category_id": 33}]}, {"image_id": "frankfurt_000001_004327", "file_name": "frankfurt_000001_004327_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 983208, "category_id": 24}, {"id": 6488319, "category_id": 24}, {"id": 3298471, "category_id": 24}, {"id": 139, "category_id": 24}, {"id": 4260091, "category_id": 24}, {"id": 5901686, "category_id": 24}, {"id": 6193407, "category_id": 24}, {"id": 25855, "category_id": 24}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_004736", "file_name": "frankfurt_000001_004736_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6619391, "category_id": 24}, {"id": 356, "category_id": 24}, {"id": 3445622, "category_id": 24}, {"id": 11337983, "category_id": 24}, {"id": 30355, "category_id": 24}, {"id": 8192151, "category_id": 24}, {"id": 9247458, "category_id": 24}, {"id": 1507574, "category_id": 24}, {"id": 111, "category_id": 24}, {"id": 8603537, "category_id": 24}, {"id": 3233748, "category_id": 24}, {"id": 115, "category_id": 24}, {"id": 21732, "category_id": 24}, {"id": 2330344, "category_id": 24}, {"id": 7667837, "category_id": 24}, {"id": 1310975, "category_id": 24}, {"id": 2631641, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 5600078, "category_id": 33}, {"id": 10092608, "category_id": 33}]}, {"image_id": "frankfurt_000001_004859", "file_name": "frankfurt_000001_004859_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6708654, "category_id": 24}, {"id": 3372031, "category_id": 24}, {"id": 9402554, "category_id": 24}, {"id": 218, "category_id": 24}, {"id": 18015, "category_id": 24}, {"id": 6143, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 9371806, "category_id": 24}, {"id": 4217475, "category_id": 24}, {"id": 8685741, "category_id": 24}, {"id": 3365375, "category_id": 24}, {"id": 7236095, "category_id": 24}, {"id": 1507479, "category_id": 24}, {"id": 7299023, "category_id": 24}, {"id": 1114281, "category_id": 24}, {"id": 139906, "category_id": 24}, {"id": 5726455, "category_id": 24}, {"id": 166, "category_id": 24}, {"id": 3426012, "category_id": 25}, {"id": 128, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2165347, "category_id": 26}, {"id": 9895936, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 16187392, "category_id": 26}, {"id": 2972672, "category_id": 26}, {"id": 9306194, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 7565867, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 15073280, "category_id": 32}, {"id": 8072960, "category_id": 32}, {"id": 8521472, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_005184", "file_name": "frankfurt_000001_005184_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8137907, "category_id": 24}, {"id": 162, "category_id": 24}, {"id": 1245349, "category_id": 24}, {"id": 8959, "category_id": 24}, {"id": 9990758, "category_id": 24}, {"id": 8418964, "category_id": 24}, {"id": 224, "category_id": 24}, {"id": 1114212, "category_id": 24}, {"id": 5636351, "category_id": 24}, {"id": 9400308, "category_id": 24}, {"id": 19056, "category_id": 24}, {"id": 11665663, "category_id": 24}, {"id": 101, "category_id": 24}, {"id": 18837, "category_id": 24}, {"id": 3932339, "category_id": 24}, {"id": 11078399, "category_id": 24}, {"id": 2450687, "category_id": 24}, {"id": 5570790, "category_id": 24}, {"id": 7938534, "category_id": 24}, {"id": 11796602, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 5631, "category_id": 24}, {"id": 11093996, "category_id": 24}, {"id": 4456567, "category_id": 24}, {"id": 7364, "category_id": 24}, {"id": 4010751, "category_id": 24}, {"id": 9961727, "category_id": 24}, {"id": 32356, "category_id": 24}, {"id": 11692917, "category_id": 24}, {"id": 27391, "category_id": 24}, {"id": 1114367, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11534591, "category_id": 24}, {"id": 169, "category_id": 24}, {"id": 131327, "category_id": 24}, {"id": 11862172, "category_id": 24}, {"id": 8585437, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 5385472, "category_id": 26}, {"id": 5898240, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 12088158, "category_id": 26}, {"id": 9764917, "category_id": 26}, {"id": 10162469, "category_id": 26}, {"id": 11534428, "category_id": 26}, {"id": 9699328, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 34867, "category_id": 33}, {"id": 97648, "category_id": 33}, {"id": 7930487, "category_id": 33}, {"id": 131222, "category_id": 33}]}, {"image_id": "frankfurt_000001_005410", "file_name": "frankfurt_000001_005410_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7415807, "category_id": 24}, {"id": 18687, "category_id": 24}, {"id": 21503, "category_id": 24}, {"id": 231, "category_id": 24}, {"id": 22783, "category_id": 24}, {"id": 96, "category_id": 24}, {"id": 11075742, "category_id": 24}, {"id": 4587632, "category_id": 24}, {"id": 3211400, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11905, "category_id": 24}, {"id": 4587775, "category_id": 24}, {"id": 25978, "category_id": 24}, {"id": 3175039, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15990784, "category_id": 26}, {"id": 1572949, "category_id": 26}, {"id": 3407881, "category_id": 26}, {"id": 15168075, "category_id": 26}, {"id": 8087575, "category_id": 26}, {"id": 11534336, "category_id": 26}, {"id": 1836544, "category_id": 26}, {"id": 2588473, "category_id": 26}, {"id": 4725521, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 5572641, "category_id": 33}, {"id": 1265200, "category_id": 33}, {"id": 6570562, "category_id": 33}, {"id": 35572, "category_id": 33}, {"id": 4608673, "category_id": 33}, {"id": 226, "category_id": 33}]}, {"image_id": "frankfurt_000001_005703", "file_name": "frankfurt_000001_005703_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 6066431, "category_id": 24}, {"id": 1080319, "category_id": 24}, {"id": 9983, "category_id": 25}, {"id": 17554, "category_id": 25}, {"id": 10990, "category_id": 25}, {"id": 20476, "category_id": 25}, {"id": 16639, "category_id": 25}, {"id": 4394751, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15866624, "category_id": 26}, {"id": 11993088, "category_id": 26}, {"id": 7077888, "category_id": 26}, {"id": 11868416, "category_id": 26}, {"id": 1593982, "category_id": 26}, {"id": 6113102, "category_id": 26}, {"id": 14090272, "category_id": 26}, {"id": 14169345, "category_id": 26}, {"id": 14888960, "category_id": 26}, {"id": 10690366, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 90, "category_id": 33}, {"id": 2556130, "category_id": 33}, {"id": 4981, "category_id": 33}, {"id": 21536, "category_id": 33}, {"id": 21, "category_id": 33}]}, {"image_id": "frankfurt_000001_005898", "file_name": "frankfurt_000001_005898_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 5660609, "category_id": 24}, {"id": 253, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 5636147, "category_id": 26}, {"id": 15213573, "category_id": 26}, {"id": 7936000, "category_id": 26}, {"id": 4784158, "category_id": 26}, {"id": 15466573, "category_id": 26}, {"id": 7274539, "category_id": 26}, {"id": 6568960, "category_id": 28}]}, {"image_id": "frankfurt_000001_007285", "file_name": "frankfurt_000001_007285_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7748077, "category_id": 24}, {"id": 3145887, "category_id": 24}, {"id": 21503, "category_id": 24}, {"id": 151807, "category_id": 24}, {"id": 1442047, "category_id": 24}, {"id": 4849854, "category_id": 24}, {"id": 674815, "category_id": 24}, {"id": 7733503, "category_id": 24}, {"id": 122, "category_id": 24}, {"id": 218, "category_id": 24}, {"id": 37848, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 14380113, "category_id": 26}, {"id": 9371709, "category_id": 26}, {"id": 10514041, "category_id": 26}, {"id": 5577597, "category_id": 26}]}, {"image_id": "frankfurt_000001_007407", "file_name": "frankfurt_000001_007407_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 684856, "category_id": 33}, {"id": 2293830, "category_id": 33}]}, {"image_id": "frankfurt_000001_007622", "file_name": "frankfurt_000001_007622_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 11298815, "category_id": 24}, {"id": 7419, "category_id": 24}, {"id": 11469055, "category_id": 24}, {"id": 492145, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6750208, "category_id": 27}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 5833, "category_id": 33}, {"id": 177, "category_id": 33}, {"id": 89, "category_id": 33}]}, {"image_id": "frankfurt_000001_007857", "file_name": "frankfurt_000001_007857_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 14591, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 3014876, "category_id": 24}, {"id": 7340287, "category_id": 24}, {"id": 105, "category_id": 24}, {"id": 17900, "category_id": 24}, {"id": 1721289, "category_id": 24}, {"id": 126, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 9962239, "category_id": 24}, {"id": 6881422, "category_id": 24}, {"id": 7241722, "category_id": 24}, {"id": 227, "category_id": 24}, {"id": 36519, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 16742912, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 94993, "category_id": 33}, {"id": 2883793, "category_id": 33}, {"id": 8388608, "category_id": 33}, {"id": 7353833, "category_id": 33}, {"id": 8847529, "category_id": 33}, {"id": 6512030, "category_id": 33}]}, {"image_id": "frankfurt_000001_007973", "file_name": "frankfurt_000001_007973_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 4590516, "category_id": 24}, {"id": 7544490, "category_id": 24}, {"id": 130, "category_id": 24}, {"id": 9765019, "category_id": 24}, {"id": 10572185, "category_id": 24}, {"id": 12255487, "category_id": 24}, {"id": 2162943, "category_id": 24}, {"id": 7471336, "category_id": 24}, {"id": 604805, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 10551551, "category_id": 24}, {"id": 28574, "category_id": 24}, {"id": 11031017, "category_id": 24}, {"id": 3670271, "category_id": 24}, {"id": 24444, "category_id": 24}, {"id": 2785279, "category_id": 24}, {"id": 31103, "category_id": 25}, {"id": 3327, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 231, "category_id": 33}, {"id": 139, "category_id": 33}, {"id": 28040, "category_id": 33}]}, {"image_id": "frankfurt_000001_008200", "file_name": "frankfurt_000001_008200_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6029422, "category_id": 24}, {"id": 11141375, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 6568960, "category_id": 28}]}, {"image_id": "frankfurt_000001_008688", "file_name": "frankfurt_000001_008688_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 5647359, "category_id": 24}, {"id": 244, "category_id": 24}, {"id": 11758788, "category_id": 24}, {"id": 15615, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}]}, {"image_id": "frankfurt_000001_009058", "file_name": "frankfurt_000001_009058_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 234, "category_id": 24}, {"id": 8866403, "category_id": 24}, {"id": 7798908, "category_id": 24}, {"id": 2490578, "category_id": 24}, {"id": 2556063, "category_id": 24}, {"id": 33279, "category_id": 24}, {"id": 2445055, "category_id": 24}, {"id": 10487916, "category_id": 24}, {"id": 92, "category_id": 24}, {"id": 6517503, "category_id": 24}, {"id": 4939169, "category_id": 24}, {"id": 9772165, "category_id": 24}, {"id": 25510, "category_id": 24}, {"id": 262397, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 6574080, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 14417920, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_009504", "file_name": "frankfurt_000001_009504_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6488218, "category_id": 24}, {"id": 6323199, "category_id": 24}, {"id": 132310, "category_id": 24}, {"id": 9080420, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 2056917, "category_id": 24}, {"id": 159, "category_id": 24}, {"id": 3014911, "category_id": 24}, {"id": 3211519, "category_id": 24}, {"id": 235, "category_id": 24}, {"id": 6628267, "category_id": 24}, {"id": 8416736, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 7930111, "category_id": 25}, {"id": 3558143, "category_id": 25}, {"id": 4980980, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2621549, "category_id": 26}, {"id": 6356992, "category_id": 26}, {"id": 11862076, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 4064273, "category_id": 33}, {"id": 4356057, "category_id": 33}, {"id": 23513, "category_id": 33}, {"id": 4784337, "category_id": 33}, {"id": 0, "category_id": 33}]}, {"image_id": "frankfurt_000001_009854", "file_name": "frankfurt_000001_009854_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3445622, "category_id": 24}, {"id": 11337983, "category_id": 24}, {"id": 30355, "category_id": 24}, {"id": 8192151, "category_id": 24}, {"id": 9247458, "category_id": 24}, {"id": 1507574, "category_id": 24}, {"id": 111, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 13972224, "category_id": 26}, {"id": 8602368, "category_id": 26}, {"id": 1769472, "category_id": 26}, {"id": 1458184, "category_id": 26}, {"id": 7698956, "category_id": 26}, {"id": 13041664, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 8000256, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 12077312, "category_id": 26}, {"id": 8740660, "category_id": 26}, {"id": 14771200, "category_id": 26}, {"id": 3866624, "category_id": 26}, {"id": 5190144, "category_id": 26}, {"id": 4391731, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 202, "category_id": 33}]}, {"image_id": "frankfurt_000001_010156", "file_name": "frankfurt_000001_010156_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9371806, "category_id": 24}, {"id": 4217475, "category_id": 24}, {"id": 8685741, "category_id": 24}, {"id": 3365375, "category_id": 24}, {"id": 7236095, "category_id": 24}, {"id": 1507479, "category_id": 24}, {"id": 7299023, "category_id": 24}, {"id": 1114281, "category_id": 24}, {"id": 139906, "category_id": 24}, {"id": 5726455, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 166, "category_id": 24}, {"id": 7363257, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 4522203, "category_id": 24}, {"id": 8126643, "category_id": 24}, {"id": 10813538, "category_id": 24}, {"id": 28786, "category_id": 24}, {"id": 3932415, "category_id": 24}, {"id": 1573043, "category_id": 24}, {"id": 4456594, "category_id": 24}, {"id": 2197247, "category_id": 24}, {"id": 17257, "category_id": 24}, {"id": 7031, "category_id": 24}, {"id": 8137907, "category_id": 24}, {"id": 162, "category_id": 24}, {"id": 1245349, "category_id": 24}, {"id": 8959, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15359488, "category_id": 26}, {"id": 13787648, "category_id": 26}, {"id": 2621444, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 3801256, "category_id": 33}, {"id": 7562895, "category_id": 33}, {"id": 16651, "category_id": 33}, {"id": 9830608, "category_id": 33}, {"id": 0, "category_id": 33}]}, {"image_id": "frankfurt_000001_010444", "file_name": "frankfurt_000001_010444_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 18837, "category_id": 24}, {"id": 3932339, "category_id": 24}, {"id": 11078399, "category_id": 24}, {"id": 2450687, "category_id": 24}, {"id": 5570790, "category_id": 24}, {"id": 7938534, "category_id": 24}, {"id": 11796602, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 5631, "category_id": 24}, {"id": 11093996, "category_id": 24}, {"id": 4456567, "category_id": 24}, {"id": 7364, "category_id": 24}, {"id": 4010751, "category_id": 24}, {"id": 9961727, "category_id": 24}, {"id": 32356, "category_id": 24}, {"id": 11692917, "category_id": 24}, {"id": 27391, "category_id": 24}, {"id": 1114367, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16711771, "category_id": 26}, {"id": 3801088, "category_id": 26}, {"id": 5505087, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 10027063, "category_id": 33}, {"id": 6750328, "category_id": 33}, {"id": 14365, "category_id": 33}, {"id": 0, "category_id": 33}]}, {"image_id": "frankfurt_000001_010600", "file_name": "frankfurt_000001_010600_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1573003, "category_id": 24}, {"id": 6719487, "category_id": 24}, {"id": 4391167, "category_id": 24}, {"id": 4793855, "category_id": 24}, {"id": 6160639, "category_id": 24}, {"id": 4325575, "category_id": 24}, {"id": 37272, "category_id": 24}, {"id": 1935061, "category_id": 24}, {"id": 9767900, "category_id": 24}, {"id": 1966331, "category_id": 24}, {"id": 7415807, "category_id": 24}, {"id": 18687, "category_id": 24}, {"id": 21503, "category_id": 24}, {"id": 231, "category_id": 24}, {"id": 22783, "category_id": 24}, {"id": 96, "category_id": 24}, {"id": 11075742, "category_id": 24}, {"id": 4587632, "category_id": 24}, {"id": 3211400, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11905, "category_id": 24}, {"id": 4587775, "category_id": 24}, {"id": 25978, "category_id": 24}, {"id": 3175039, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15990784, "category_id": 26}, {"id": 1572949, "category_id": 26}, {"id": 3407881, "category_id": 26}, {"id": 15168075, "category_id": 26}, {"id": 8087575, "category_id": 26}, {"id": 11534336, "category_id": 26}, {"id": 1836544, "category_id": 26}, {"id": 2588473, "category_id": 26}, {"id": 4725521, "category_id": 26}, {"id": 12779520, "category_id": 26}, {"id": 8471296, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_010830", "file_name": "frankfurt_000001_010830_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8407975, "category_id": 24}, {"id": 365567, "category_id": 24}, {"id": 6446079, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 6066431, "category_id": 24}, {"id": 1080319, "category_id": 24}, {"id": 15103, "category_id": 24}, {"id": 4605, "category_id": 24}, {"id": 2381935, "category_id": 24}, {"id": 16075, "category_id": 24}, {"id": 2188249, "category_id": 24}, {"id": 1725686, "category_id": 24}, {"id": 8332031, "category_id": 24}, {"id": 10497942, "category_id": 24}, {"id": 6619331, "category_id": 24}, {"id": 1704141, "category_id": 24}, {"id": 6499710, "category_id": 24}, {"id": 26367, "category_id": 24}, {"id": 744447, "category_id": 24}, {"id": 172, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 14090272, "category_id": 26}, {"id": 14169345, "category_id": 26}, {"id": 14888960, "category_id": 26}, {"id": 10690366, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 5308416, "category_id": 26}, {"id": 9764971, "category_id": 26}, {"id": 2492416, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_011162", "file_name": "frankfurt_000001_011162_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 11298815, "category_id": 24}, {"id": 7419, "category_id": 24}, {"id": 11469055, "category_id": 24}, {"id": 492145, "category_id": 24}, {"id": 7536819, "category_id": 24}, {"id": 8940283, "category_id": 24}, {"id": 3484671, "category_id": 24}, {"id": 3610834, "category_id": 24}, {"id": 30719, "category_id": 24}, {"id": 12189951, "category_id": 24}, {"id": 239, "category_id": 24}, {"id": 2949367, "category_id": 24}, {"id": 4587520, "category_id": 27}, {"id": 6750208, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 18258, "category_id": 28}, {"id": 58, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 89, "category_id": 33}, {"id": 12260, "category_id": 33}, {"id": 171, "category_id": 33}, {"id": 1179767, "category_id": 33}, {"id": 5505253, "category_id": 33}]}, {"image_id": "frankfurt_000001_011715", "file_name": "frankfurt_000001_011715_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 105, "category_id": 24}, {"id": 17900, "category_id": 24}, {"id": 1721289, "category_id": 24}, {"id": 126, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 9962239, "category_id": 24}, {"id": 6881422, "category_id": 24}, {"id": 7241722, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 227, "category_id": 24}, {"id": 36519, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 23963, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 26777, "category_id": 25}, {"id": 786687, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 7353833, "category_id": 33}, {"id": 8847529, "category_id": 33}, {"id": 6512030, "category_id": 33}]}, {"image_id": "frankfurt_000001_011835", "file_name": "frankfurt_000001_011835_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 4590516, "category_id": 24}, {"id": 7544490, "category_id": 24}, {"id": 130, "category_id": 24}, {"id": 9765019, "category_id": 24}, {"id": 10572185, "category_id": 24}, {"id": 12255487, "category_id": 24}, {"id": 2162943, "category_id": 24}, {"id": 7471336, "category_id": 24}, {"id": 604805, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 10551551, "category_id": 24}, {"id": 28574, "category_id": 24}, {"id": 11031017, "category_id": 24}, {"id": 3670271, "category_id": 24}, {"id": 24444, "category_id": 24}, {"id": 2785279, "category_id": 24}, {"id": 3839, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 204, "category_id": 33}]}, {"image_id": "frankfurt_000001_012038", "file_name": "frankfurt_000001_012038_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 36188, "category_id": 24}, {"id": 248, "category_id": 24}, {"id": 8447, "category_id": 24}, {"id": 11951871, "category_id": 24}, {"id": 27602, "category_id": 24}, {"id": 7095039, "category_id": 24}, {"id": 17332, "category_id": 24}, {"id": 10027185, "category_id": 24}, {"id": 6297, "category_id": 24}, {"id": 2101759, "category_id": 24}, {"id": 9770751, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 240, "category_id": 24}, {"id": 30445, "category_id": 24}, {"id": 2097297, "category_id": 25}, {"id": 7209215, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 8071477, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 65771, "category_id": 33}, {"id": 1441837, "category_id": 33}, {"id": 983067, "category_id": 33}, {"id": 20708, "category_id": 33}, {"id": 10939, "category_id": 33}, {"id": 7936991, "category_id": 33}]}, {"image_id": "frankfurt_000001_012519", "file_name": "frankfurt_000001_012519_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 12065279, "category_id": 24}, {"id": 4260063, "category_id": 24}, {"id": 114, "category_id": 24}, {"id": 5647359, "category_id": 24}, {"id": 244, "category_id": 24}, {"id": 11758788, "category_id": 24}, {"id": 15615, "category_id": 24}, {"id": 10092722, "category_id": 24}, {"id": 7012607, "category_id": 24}, {"id": 1441920, "category_id": 24}, {"id": 3080341, "category_id": 24}, {"id": 31711, "category_id": 24}, {"id": 8257789, "category_id": 24}, {"id": 234, "category_id": 24}, {"id": 8866403, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 3866783, "category_id": 25}, {"id": 245, "category_id": 25}, {"id": 194, "category_id": 25}, {"id": 28159, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 3101756, "category_id": 33}, {"id": 7934752, "category_id": 33}, {"id": 23105, "category_id": 33}, {"id": 152, "category_id": 33}, {"id": 6553840, "category_id": 33}]}, {"image_id": "frankfurt_000001_012699", "file_name": "frankfurt_000001_012699_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 29183, "category_id": 24}, {"id": 113, "category_id": 24}, {"id": 1793674, "category_id": 24}, {"id": 11075839, "category_id": 24}, {"id": 3277012, "category_id": 24}, {"id": 6488218, "category_id": 24}, {"id": 6323199, "category_id": 24}, {"id": 132310, "category_id": 24}, {"id": 9080420, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 2056917, "category_id": 24}, {"id": 159, "category_id": 24}, {"id": 3014911, "category_id": 24}, {"id": 3211519, "category_id": 24}, {"id": 235, "category_id": 24}, {"id": 6628267, "category_id": 24}, {"id": 8416736, "category_id": 24}, {"id": 11862783, "category_id": 24}, {"id": 7495423, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 232, "category_id": 24}, {"id": 4980980, "category_id": 25}, {"id": 203, "category_id": 25}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 4653235, "category_id": 33}]}, {"image_id": "frankfurt_000001_012738", "file_name": "frankfurt_000001_012738_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3298471, "category_id": 24}, {"id": 139, "category_id": 24}, {"id": 4260091, "category_id": 24}, {"id": 5901686, "category_id": 24}, {"id": 6193407, "category_id": 24}, {"id": 25855, "category_id": 24}, {"id": 6619391, "category_id": 24}, {"id": 356, "category_id": 24}, {"id": 3445622, "category_id": 24}, {"id": 11337983, "category_id": 24}, {"id": 30355, "category_id": 24}, {"id": 8192151, "category_id": 24}, {"id": 9247458, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2162714, "category_id": 27}, {"id": 0, "category_id": 27}, {"id": 9253632, "category_id": 27}, {"id": 3883776, "category_id": 27}, {"id": 16392, "category_id": 27}, {"id": 2980364, "category_id": 27}, {"id": 8323072, "category_id": 27}, {"id": 1966136, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 794228, "category_id": 33}, {"id": 8912942, "category_id": 33}]}, {"image_id": "frankfurt_000001_012870", "file_name": "frankfurt_000001_012870_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 34539, "category_id": 24}, {"id": 7437491, "category_id": 24}, {"id": 11927717, "category_id": 24}, {"id": 6708654, "category_id": 24}, {"id": 3372031, "category_id": 24}, {"id": 9402554, "category_id": 24}, {"id": 218, "category_id": 24}, {"id": 18015, "category_id": 24}, {"id": 6143, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 9371806, "category_id": 24}, {"id": 4217475, "category_id": 24}, {"id": 8685741, "category_id": 24}, {"id": 3365375, "category_id": 24}, {"id": 7236095, "category_id": 24}, {"id": 1507479, "category_id": 24}, {"id": 7299023, "category_id": 24}, {"id": 1114281, "category_id": 24}, {"id": 139906, "category_id": 24}, {"id": 5726455, "category_id": 24}, {"id": 166, "category_id": 24}, {"id": 7363257, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 590078, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 8978432, "category_id": 33}, {"id": 26381, "category_id": 33}, {"id": 2097353, "category_id": 33}, {"id": 78, "category_id": 33}, {"id": 2621485, "category_id": 33}, {"id": 359842, "category_id": 33}]}, {"image_id": "frankfurt_000001_013016", "file_name": "frankfurt_000001_013016_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 17257, "category_id": 24}, {"id": 7031, "category_id": 24}, {"id": 8137907, "category_id": 24}, {"id": 162, "category_id": 24}, {"id": 1245349, "category_id": 24}, {"id": 8959, "category_id": 24}, {"id": 9990758, "category_id": 24}, {"id": 8418964, "category_id": 24}, {"id": 224, "category_id": 24}, {"id": 1114212, "category_id": 24}, {"id": 5636351, "category_id": 24}, {"id": 9400308, "category_id": 24}, {"id": 19056, "category_id": 24}, {"id": 11665663, "category_id": 24}, {"id": 101, "category_id": 24}, {"id": 18837, "category_id": 24}, {"id": 3932339, "category_id": 24}, {"id": 11078399, "category_id": 24}, {"id": 2450687, "category_id": 24}, {"id": 5570790, "category_id": 24}, {"id": 7938534, "category_id": 24}, {"id": 11796602, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 1638783, "category_id": 26}, {"id": 16462608, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 3999744, "category_id": 26}, {"id": 9379405, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 8126674, "category_id": 33}, {"id": 29952, "category_id": 33}, {"id": 9855504, "category_id": 33}]}, {"image_id": "frankfurt_000001_013496", "file_name": "frankfurt_000001_013496_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 27391, "category_id": 24}, {"id": 1114367, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11534591, "category_id": 24}, {"id": 169, "category_id": 24}, {"id": 131327, "category_id": 24}, {"id": 11862172, "category_id": 24}, {"id": 8585437, "category_id": 24}, {"id": 16770, "category_id": 24}, {"id": 524896, "category_id": 24}, {"id": 1573003, "category_id": 24}, {"id": 6719487, "category_id": 24}, {"id": 459007, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 10162469, "category_id": 26}, {"id": 11534428, "category_id": 26}, {"id": 9699328, "category_id": 26}, {"id": 4488448, "category_id": 26}, {"id": 7303680, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 7340063, "category_id": 26}, {"id": 12784493, "category_id": 26}, {"id": 3224669, "category_id": 26}, {"id": 1851224, "category_id": 26}, {"id": 3604491, "category_id": 26}, {"id": 1786942, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 9240633, "category_id": 33}, {"id": 2752523, "category_id": 33}, {"id": 1376291, "category_id": 33}]}, {"image_id": "frankfurt_000001_013710", "file_name": "frankfurt_000001_013710_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11905, "category_id": 24}, {"id": 4587775, "category_id": 24}, {"id": 25978, "category_id": 24}, {"id": 3175039, "category_id": 24}, {"id": 10616967, "category_id": 24}, {"id": 2303, "category_id": 24}, {"id": 229, "category_id": 24}, {"id": 9799423, "category_id": 24}, {"id": 2718963, "category_id": 24}, {"id": 6160542, "category_id": 24}, {"id": 1701, "category_id": 25}, {"id": 32767, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4725521, "category_id": 26}, {"id": 12779520, "category_id": 26}, {"id": 8471296, "category_id": 26}, {"id": 13776640, "category_id": 26}, {"id": 5734269, "category_id": 26}, {"id": 11814698, "category_id": 26}, {"id": 2752619, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 214, "category_id": 33}]}, {"image_id": "frankfurt_000001_014221", "file_name": "frankfurt_000001_014221_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6066431, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 1080319, "category_id": 24}, {"id": 15103, "category_id": 24}, {"id": 4605, "category_id": 24}, {"id": 2381935, "category_id": 24}, {"id": 16075, "category_id": 24}, {"id": 2188249, "category_id": 24}, {"id": 1725686, "category_id": 24}, {"id": 8332031, "category_id": 24}, {"id": 10497942, "category_id": 24}, {"id": 6619331, "category_id": 24}, {"id": 1704141, "category_id": 24}, {"id": 6499710, "category_id": 24}, {"id": 26367, "category_id": 24}, {"id": 744447, "category_id": 24}, {"id": 3932297, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 14090272, "category_id": 26}, {"id": 14169345, "category_id": 26}, {"id": 14888960, "category_id": 26}, {"id": 10690366, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 5308416, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 15532139, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 4981, "category_id": 33}]}, {"image_id": "frankfurt_000001_014406", "file_name": "frankfurt_000001_014406_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 23941, "category_id": 24}, {"id": 786554, "category_id": 24}, {"id": 5660609, "category_id": 24}, {"id": 253, "category_id": 24}, {"id": 262399, "category_id": 24}, {"id": 9844961, "category_id": 24}, {"id": 2567307, "category_id": 24}, {"id": 1786, "category_id": 24}, {"id": 10092799, "category_id": 24}, {"id": 1900799, "category_id": 24}, {"id": 7748077, "category_id": 24}, {"id": 3145887, "category_id": 24}, {"id": 21503, "category_id": 24}, {"id": 151807, "category_id": 24}, {"id": 1442047, "category_id": 24}, {"id": 4849854, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 6043479, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_014565", "file_name": "frankfurt_000001_014565_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 458881, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 6574080, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 30988, "category_id": 33}]}, {"image_id": "frankfurt_000001_014741", "file_name": "frankfurt_000001_014741_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7536819, "category_id": 24}, {"id": 8940283, "category_id": 24}, {"id": 3484671, "category_id": 24}, {"id": 3610834, "category_id": 24}, {"id": 30719, "category_id": 24}, {"id": 12189951, "category_id": 24}, {"id": 239, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 2162871, "category_id": 25}, {"id": 3071, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 15073280, "category_id": 32}, {"id": 8978432, "category_id": 32}, {"id": 16737861, "category_id": 32}, {"id": 16711792, "category_id": 32}, {"id": 16711680, "category_id": 32}, {"id": 16739102, "category_id": 32}, {"id": 7340078, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 126, "category_id": 33}, {"id": 34114, "category_id": 33}, {"id": 10109116, "category_id": 33}, {"id": 8995027, "category_id": 33}]}, {"image_id": "frankfurt_000001_015091", "file_name": "frankfurt_000001_015091_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 23963, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 1932406, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}]}, {"image_id": "frankfurt_000001_015328", "file_name": "frankfurt_000001_015328_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 655575, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_015768", "file_name": "frankfurt_000001_015768_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2101759, "category_id": 24}, {"id": 9770751, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 25343, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 17773, "category_id": 27}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_016029", "file_name": "frankfurt_000001_016029_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 13311, "category_id": 24}, {"id": 9774335, "category_id": 24}, {"id": 12065279, "category_id": 24}, {"id": 4260063, "category_id": 24}, {"id": 114, "category_id": 24}, {"id": 5647359, "category_id": 24}, {"id": 244, "category_id": 24}, {"id": 11758788, "category_id": 24}, {"id": 15615, "category_id": 24}, {"id": 10092722, "category_id": 24}, {"id": 7012607, "category_id": 24}, {"id": 1441920, "category_id": 24}, {"id": 3080341, "category_id": 24}, {"id": 31711, "category_id": 24}, {"id": 8257789, "category_id": 24}, {"id": 234, "category_id": 24}, {"id": 8866403, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 5963799, "category_id": 33}, {"id": 655469, "category_id": 33}]}, {"image_id": "frankfurt_000001_016273", "file_name": "frankfurt_000001_016273_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2556063, "category_id": 24}, {"id": 33279, "category_id": 24}, {"id": 2445055, "category_id": 24}, {"id": 10487916, "category_id": 24}, {"id": 92, "category_id": 24}, {"id": 6517503, "category_id": 24}, {"id": 4939169, "category_id": 24}, {"id": 9772165, "category_id": 24}, {"id": 25510, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 12, "category_id": 33}]}, {"image_id": "frankfurt_000001_016462", "file_name": "frankfurt_000001_016462_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1793674, "category_id": 24}, {"id": 11075839, "category_id": 24}, {"id": 3277012, "category_id": 24}, {"id": 6488218, "category_id": 24}, {"id": 6323199, "category_id": 24}, {"id": 132310, "category_id": 24}, {"id": 9080420, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 2056917, "category_id": 24}, {"id": 159, "category_id": 24}, {"id": 3014911, "category_id": 24}, {"id": 3211519, "category_id": 24}, {"id": 235, "category_id": 24}, {"id": 6628267, "category_id": 24}, {"id": 8416736, "category_id": 24}, {"id": 11862783, "category_id": 24}, {"id": 7495423, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 4980980, "category_id": 25}, {"id": 203, "category_id": 25}, {"id": 2556159, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 4915231, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 4064273, "category_id": 33}, {"id": 4356057, "category_id": 33}, {"id": 23513, "category_id": 33}]}, {"image_id": "frankfurt_000001_017101", "file_name": "frankfurt_000001_017101_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6619391, "category_id": 24}, {"id": 356, "category_id": 24}, {"id": 3445622, "category_id": 24}, {"id": 11337983, "category_id": 24}, {"id": 30355, "category_id": 24}, {"id": 8192151, "category_id": 24}, {"id": 9247458, "category_id": 24}, {"id": 1507574, "category_id": 24}, {"id": 111, "category_id": 24}, {"id": 8603537, "category_id": 24}, {"id": 3233748, "category_id": 24}, {"id": 115, "category_id": 24}, {"id": 21732, "category_id": 24}, {"id": 2330344, "category_id": 24}, {"id": 7667837, "category_id": 24}, {"id": 1310975, "category_id": 24}, {"id": 2631641, "category_id": 24}, {"id": 10748051, "category_id": 24}, {"id": 34539, "category_id": 24}, {"id": 7437491, "category_id": 24}, {"id": 11927717, "category_id": 24}, {"id": 6708654, "category_id": 24}, {"id": 3372031, "category_id": 24}, {"id": 9402554, "category_id": 24}, {"id": 218, "category_id": 24}, {"id": 18015, "category_id": 24}, {"id": 6143, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 9371806, "category_id": 24}, {"id": 4217475, "category_id": 24}, {"id": 8685741, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 790016, "category_id": 27}, {"id": 15073280, "category_id": 32}, {"id": 16731163, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 186, "category_id": 33}]}, {"image_id": "frankfurt_000001_017459", "file_name": "frankfurt_000001_017459_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 166, "category_id": 24}, {"id": 7363257, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 4522203, "category_id": 24}, {"id": 8126643, "category_id": 24}, {"id": 10813538, "category_id": 24}, {"id": 28786, "category_id": 24}, {"id": 3932415, "category_id": 24}, {"id": 1573043, "category_id": 24}, {"id": 4456594, "category_id": 24}, {"id": 2197247, "category_id": 24}, {"id": 17257, "category_id": 24}, {"id": 7031, "category_id": 24}, {"id": 8137907, "category_id": 24}, {"id": 162, "category_id": 24}, {"id": 1245349, "category_id": 24}, {"id": 8959, "category_id": 24}, {"id": 9990758, "category_id": 24}, {"id": 8418964, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2621444, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 11010097, "category_id": 26}, {"id": 14768920, "category_id": 26}, {"id": 1324544, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 9830608, "category_id": 33}, {"id": 0, "category_id": 33}]}, {"image_id": "frankfurt_000001_017842", "file_name": "frankfurt_000001_017842_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 18837, "category_id": 24}, {"id": 3932339, "category_id": 24}, {"id": 11078399, "category_id": 24}, {"id": 2450687, "category_id": 24}, {"id": 5570790, "category_id": 24}, {"id": 7938534, "category_id": 24}, {"id": 11796602, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 5631, "category_id": 24}, {"id": 11093996, "category_id": 24}, {"id": 4456567, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3999744, "category_id": 26}, {"id": 9379405, "category_id": 26}, {"id": 15335515, "category_id": 26}, {"id": 1927680, "category_id": 26}, {"id": 16733952, "category_id": 26}, {"id": 2250300, "category_id": 26}, {"id": 6488116, "category_id": 26}, {"id": 4259951, "category_id": 26}, {"id": 16711771, "category_id": 26}, {"id": 3801088, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 182, "category_id": 33}, {"id": 10027063, "category_id": 33}]}, {"image_id": "frankfurt_000001_018113", "file_name": "frankfurt_000001_018113_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 13959169, "category_id": 26}, {"id": 5385472, "category_id": 26}, {"id": 5898240, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 12088158, "category_id": 26}, {"id": 9764917, "category_id": 26}, {"id": 10162469, "category_id": 26}, {"id": 11534428, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 15073280, "category_id": 32}]}, {"image_id": "frankfurt_000001_019698", "file_name": "frankfurt_000001_019698_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4325575, "category_id": 24}, {"id": 37272, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7303680, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 7340063, "category_id": 26}, {"id": 12784493, "category_id": 26}, {"id": 3224669, "category_id": 26}]}, {"image_id": "frankfurt_000001_019854", "file_name": "frankfurt_000001_019854_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 6574080, "category_id": 31}]}, {"image_id": "frankfurt_000001_019969", "file_name": "frankfurt_000001_019969_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11298815, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_020046", "file_name": "frankfurt_000001_020046_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 1179767, "category_id": 33}, {"id": 5505253, "category_id": 33}]}, {"image_id": "frankfurt_000001_020287", "file_name": "frankfurt_000001_020287_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 105, "category_id": 24}, {"id": 17900, "category_id": 24}, {"id": 1721289, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}]}, {"image_id": "frankfurt_000001_020693", "file_name": "frankfurt_000001_020693_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 1932406, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_021406", "file_name": "frankfurt_000001_021406_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7471336, "category_id": 24}, {"id": 604805, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 10551551, "category_id": 24}, {"id": 28574, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}]}, {"image_id": "frankfurt_000001_021825", "file_name": "frankfurt_000001_021825_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 27602, "category_id": 24}, {"id": 7095039, "category_id": 24}, {"id": 17332, "category_id": 24}, {"id": 10027185, "category_id": 24}, {"id": 6297, "category_id": 24}, {"id": 2101759, "category_id": 24}, {"id": 9770751, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 14417920, "category_id": 32}]}, {"image_id": "frankfurt_000001_023235", "file_name": "frankfurt_000001_023235_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2818176, "category_id": 24}, {"id": 23039, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}]}, {"image_id": "frankfurt_000001_023369", "file_name": "frankfurt_000001_023369_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 12065279, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 27, "category_id": 33}, {"id": 1245232, "category_id": 33}]}, {"image_id": "frankfurt_000001_023769", "file_name": "frankfurt_000001_023769_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 31711, "category_id": 24}, {"id": 8257789, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}]}, {"image_id": "frankfurt_000001_024927", "file_name": "frankfurt_000001_024927_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 25510, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 16730737, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_025512", "file_name": "frankfurt_000001_025512_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 232, "category_id": 24}, {"id": 8913873, "category_id": 24}, {"id": 983208, "category_id": 24}, {"id": 6488319, "category_id": 24}, {"id": 3298471, "category_id": 24}, {"id": 139, "category_id": 24}, {"id": 4260091, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_025713", "file_name": "frankfurt_000001_025713_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8192151, "category_id": 24}, {"id": 9247458, "category_id": 24}, {"id": 1507574, "category_id": 24}, {"id": 111, "category_id": 24}, {"id": 8603537, "category_id": 24}, {"id": 3233748, "category_id": 24}, {"id": 115, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 1458184, "category_id": 26}, {"id": 7698956, "category_id": 26}, {"id": 13041664, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 8000256, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 13373440, "category_id": 31}, {"id": 49679, "category_id": 31}, {"id": 2100087, "category_id": 33}, {"id": 5600078, "category_id": 33}, {"id": 10092608, "category_id": 33}]}, {"image_id": "frankfurt_000001_025921", "file_name": "frankfurt_000001_025921_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 6574080, "category_id": 31}]}, {"image_id": "frankfurt_000001_027325", "file_name": "frankfurt_000001_027325_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 492145, "category_id": 24}, {"id": 7536819, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6568960, "category_id": 28}]}, {"image_id": "frankfurt_000001_028232", "file_name": "frankfurt_000001_028232_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6094996, "category_id": 24}, {"id": 8191, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_028335", "file_name": "frankfurt_000001_028335_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7340287, "category_id": 24}, {"id": 105, "category_id": 24}, {"id": 17900, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 7883550, "category_id": 33}]}, {"image_id": "frankfurt_000001_028590", "file_name": "frankfurt_000001_028590_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 1932406, "category_id": 24}, {"id": 4718847, "category_id": 24}, {"id": 10223715, "category_id": 24}, {"id": 9191167, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 8349439, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}]}, {"image_id": "frankfurt_000001_028854", "file_name": "frankfurt_000001_028854_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 24444, "category_id": 24}, {"id": 2785279, "category_id": 24}, {"id": 3839, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 36188, "category_id": 24}, {"id": 248, "category_id": 24}, {"id": 3327, "category_id": 25}, {"id": 8014591, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 2441216, "category_id": 28}, {"id": 4733309, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 7933374, "category_id": 33}, {"id": 231, "category_id": 33}, {"id": 139, "category_id": 33}]}, {"image_id": "frankfurt_000001_029086", "file_name": "frankfurt_000001_029086_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 30445, "category_id": 24}, {"id": 6029422, "category_id": 24}, {"id": 11141375, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 7421439, "category_id": 24}, {"id": 1902847, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 4587520, "category_id": 27}]}, {"image_id": "frankfurt_000001_029236", "file_name": "frankfurt_000001_029236_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7012607, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 4587520, "category_id": 27}]}, {"image_id": "frankfurt_000001_029600", "file_name": "frankfurt_000001_029600_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 92, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}]}, {"image_id": "frankfurt_000001_030067", "file_name": "frankfurt_000001_030067_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3277012, "category_id": 24}, {"id": 6488218, "category_id": 24}, {"id": 6323199, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 3473420, "category_id": 26}, {"id": 3342386, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_030310", "file_name": "frankfurt_000001_030310_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 14286848, "category_id": 26}, {"id": 2621549, "category_id": 26}, {"id": 6356992, "category_id": 26}, {"id": 11862076, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 13565952, "category_id": 26}, {"id": 14616070, "category_id": 26}, {"id": 6881306, "category_id": 26}, {"id": 3997696, "category_id": 26}, {"id": 13972224, "category_id": 26}, {"id": 8602368, "category_id": 26}]}, {"image_id": "frankfurt_000001_030669", "file_name": "frankfurt_000001_030669_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 115, "category_id": 24}, {"id": 21732, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7698956, "category_id": 26}, {"id": 13041664, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 8000256, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 12582912, "category_id": 27}, {"id": 6568960, "category_id": 28}]}, {"image_id": "frankfurt_000001_031266", "file_name": "frankfurt_000001_031266_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6708654, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 8740660, "category_id": 26}, {"id": 14771200, "category_id": 26}, {"id": 3866624, "category_id": 26}, {"id": 5190144, "category_id": 26}, {"id": 4391731, "category_id": 26}, {"id": 4390995, "category_id": 26}, {"id": 14745600, "category_id": 26}, {"id": 9586176, "category_id": 26}, {"id": 14054400, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 5508608, "category_id": 26}, {"id": 11095067, "category_id": 26}, {"id": 3539011, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 12731904, "category_id": 26}, {"id": 3932160, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_031416", "file_name": "frankfurt_000001_031416_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_032018", "file_name": "frankfurt_000001_032018_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 3014876, "category_id": 24}, {"id": 7340287, "category_id": 24}, {"id": 105, "category_id": 24}, {"id": 17900, "category_id": 24}, {"id": 1721289, "category_id": 24}, {"id": 126, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 9962239, "category_id": 24}, {"id": 6881422, "category_id": 24}, {"id": 7241722, "category_id": 24}, {"id": 227, "category_id": 24}, {"id": 36519, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 23963, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 170, "category_id": 33}, {"id": 2753103, "category_id": 33}, {"id": 5707077, "category_id": 33}]}, {"image_id": "frankfurt_000001_032556", "file_name": "frankfurt_000001_032556_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 130, "category_id": 24}, {"id": 9765019, "category_id": 24}, {"id": 10572185, "category_id": 24}, {"id": 12255487, "category_id": 24}, {"id": 2162943, "category_id": 24}, {"id": 7471336, "category_id": 24}, {"id": 604805, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 10704640, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 5257653, "category_id": 33}, {"id": 14927, "category_id": 33}]}, {"image_id": "frankfurt_000001_032711", "file_name": "frankfurt_000001_032711_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10027185, "category_id": 24}, {"id": 6297, "category_id": 24}, {"id": 2101759, "category_id": 24}, {"id": 9770751, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 240, "category_id": 24}, {"id": 30445, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_032942", "file_name": "frankfurt_000001_032942_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7012607, "category_id": 24}, {"id": 1441920, "category_id": 24}, {"id": 3080341, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 9044089, "category_id": 27}, {"id": 482620, "category_id": 27}, {"id": 0, "category_id": 27}, {"id": 2443776, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 9240772, "category_id": 33}]}, {"image_id": "frankfurt_000001_033655", "file_name": "frankfurt_000001_033655_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3277012, "category_id": 24}, {"id": 6488218, "category_id": 24}, {"id": 6323199, "category_id": 24}, {"id": 132310, "category_id": 24}, {"id": 9080420, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 2056917, "category_id": 24}, {"id": 159, "category_id": 24}, {"id": 3014911, "category_id": 24}, {"id": 3211519, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 3473420, "category_id": 26}, {"id": 3342386, "category_id": 26}, {"id": 14286848, "category_id": 26}, {"id": 2621549, "category_id": 26}, {"id": 6356992, "category_id": 26}, {"id": 11862076, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}]}, {"image_id": "frankfurt_000001_034047", "file_name": "frankfurt_000001_034047_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3445622, "category_id": 24}, {"id": 11337983, "category_id": 24}, {"id": 30355, "category_id": 24}, {"id": 8192151, "category_id": 24}, {"id": 9247458, "category_id": 24}, {"id": 1507574, "category_id": 24}, {"id": 111, "category_id": 24}, {"id": 8603537, "category_id": 24}, {"id": 3233748, "category_id": 24}, {"id": 115, "category_id": 24}, {"id": 21732, "category_id": 24}, {"id": 2330344, "category_id": 24}, {"id": 7667837, "category_id": 24}, {"id": 1310975, "category_id": 24}, {"id": 2631641, "category_id": 24}, {"id": 10748051, "category_id": 24}, {"id": 34539, "category_id": 24}, {"id": 7437491, "category_id": 24}, {"id": 11927717, "category_id": 24}, {"id": 6708654, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_034816", "file_name": "frankfurt_000001_034816_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3372031, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 12034048, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 117, "category_id": 33}, {"id": 15616, "category_id": 33}]}, {"image_id": "frankfurt_000001_035144", "file_name": "frankfurt_000001_035144_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6143, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 9371806, "category_id": 24}, {"id": 4217475, "category_id": 24}, {"id": 8685741, "category_id": 24}, {"id": 3365375, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 5508608, "category_id": 26}, {"id": 11095067, "category_id": 26}, {"id": 3539011, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 12731904, "category_id": 26}, {"id": 3932160, "category_id": 26}, {"id": 2165347, "category_id": 26}, {"id": 9895936, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 16187392, "category_id": 26}, {"id": 2972672, "category_id": 26}, {"id": 9306194, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_035864", "file_name": "frankfurt_000001_035864_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 7565867, "category_id": 26}, {"id": 2305792, "category_id": 26}, {"id": 2754304, "category_id": 26}, {"id": 13506560, "category_id": 26}, {"id": 4915200, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 3866624, "category_id": 28}]}, {"image_id": "frankfurt_000001_037705", "file_name": "frankfurt_000001_037705_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8959, "category_id": 24}, {"id": 9990758, "category_id": 24}, {"id": 8418964, "category_id": 24}, {"id": 224, "category_id": 24}, {"id": 1114212, "category_id": 24}, {"id": 5636351, "category_id": 24}, {"id": 9400308, "category_id": 24}, {"id": 19056, "category_id": 24}, {"id": 11665663, "category_id": 24}, {"id": 101, "category_id": 24}, {"id": 18837, "category_id": 24}, {"id": 3932339, "category_id": 24}, {"id": 11078399, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7819340, "category_id": 26}, {"id": 10944522, "category_id": 26}, {"id": 13307146, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 16056366, "category_id": 26}, {"id": 1638783, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 9256583, "category_id": 33}, {"id": 2621458, "category_id": 33}]}, {"image_id": "frankfurt_000001_038245", "file_name": "frankfurt_000001_038245_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7364, "category_id": 24}, {"id": 4010751, "category_id": 24}, {"id": 9961727, "category_id": 24}, {"id": 32356, "category_id": 24}, {"id": 11692917, "category_id": 24}, {"id": 27391, "category_id": 24}, {"id": 1114367, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11534591, "category_id": 24}, {"id": 169, "category_id": 24}, {"id": 131327, "category_id": 24}, {"id": 11862172, "category_id": 24}, {"id": 8585437, "category_id": 24}, {"id": 16770, "category_id": 24}, {"id": 524896, "category_id": 24}, {"id": 1573003, "category_id": 24}, {"id": 6719487, "category_id": 24}, {"id": 4391167, "category_id": 24}, {"id": 4793855, "category_id": 24}, {"id": 6160639, "category_id": 24}, {"id": 4325575, "category_id": 24}, {"id": 37272, "category_id": 24}, {"id": 1935061, "category_id": 24}, {"id": 9767900, "category_id": 24}, {"id": 1966331, "category_id": 24}, {"id": 7415807, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3224669, "category_id": 26}, {"id": 1851224, "category_id": 26}, {"id": 3604491, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 7554110, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 9240633, "category_id": 33}, {"id": 2752523, "category_id": 33}, {"id": 1376291, "category_id": 33}, {"id": 198, "category_id": 33}, {"id": 9500, "category_id": 33}, {"id": 2752691, "category_id": 33}, {"id": 23573, "category_id": 33}, {"id": 1337626, "category_id": 33}]}, {"image_id": "frankfurt_000001_038418", "file_name": "frankfurt_000001_038418_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 10616967, "category_id": 24}, {"id": 2303, "category_id": 24}, {"id": 229, "category_id": 24}, {"id": 9799423, "category_id": 24}, {"id": 2718963, "category_id": 24}, {"id": 6160542, "category_id": 24}, {"id": 6786, "category_id": 24}, {"id": 37887, "category_id": 24}, {"id": 12269, "category_id": 24}, {"id": 7410054, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 8471296, "category_id": 26}, {"id": 13776640, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 35572, "category_id": 33}, {"id": 4608673, "category_id": 33}]}, {"image_id": "frankfurt_000001_038645", "file_name": "frankfurt_000001_038645_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 11298815, "category_id": 24}, {"id": 7419, "category_id": 24}, {"id": 11469055, "category_id": 24}, {"id": 492145, "category_id": 24}, {"id": 7536819, "category_id": 24}, {"id": 8940283, "category_id": 24}, {"id": 3484671, "category_id": 24}, {"id": 3610834, "category_id": 24}, {"id": 30719, "category_id": 24}, {"id": 12189951, "category_id": 24}, {"id": 239, "category_id": 24}, {"id": 2949367, "category_id": 24}, {"id": 6094996, "category_id": 24}, {"id": 8191, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 1048766, "category_id": 24}, {"id": 14591, "category_id": 24}, {"id": 3014876, "category_id": 24}, {"id": 7340287, "category_id": 24}, {"id": 105, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 8126695, "category_id": 33}, {"id": 5046313, "category_id": 33}, {"id": 5404309, "category_id": 33}, {"id": 165, "category_id": 33}, {"id": 126, "category_id": 33}]}, {"image_id": "frankfurt_000001_038844", "file_name": "frankfurt_000001_038844_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 36519, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 23963, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 1932406, "category_id": 24}, {"id": 4718847, "category_id": 24}, {"id": 10223715, "category_id": 24}, {"id": 9191167, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 8349439, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 15728640, "category_id": 32}, {"id": 16714240, "category_id": 32}, {"id": 10158080, "category_id": 32}, {"id": 16711680, "category_id": 32}, {"id": 16727296, "category_id": 32}, {"id": 16711723, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 327878, "category_id": 33}, {"id": 5636227, "category_id": 33}]}, {"image_id": "frankfurt_000001_039895", "file_name": "frankfurt_000001_039895_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_040575", "file_name": "frankfurt_000001_040575_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 28574, "category_id": 24}, {"id": 11031017, "category_id": 24}, {"id": 3670271, "category_id": 24}, {"id": 24444, "category_id": 24}, {"id": 2785279, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_040732", "file_name": "frankfurt_000001_040732_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 25343, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 9921375, "category_id": 33}]}, {"image_id": "frankfurt_000001_041074", "file_name": "frankfurt_000001_041074_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 15615, "category_id": 24}, {"id": 10092722, "category_id": 24}, {"id": 7012607, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 6574080, "category_id": 31}]}, {"image_id": "frankfurt_000001_041354", "file_name": "frankfurt_000001_041354_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}]}, {"image_id": "frankfurt_000001_041517", "file_name": "frankfurt_000001_041517_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_041664", "file_name": "frankfurt_000001_041664_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2490578, "category_id": 24}, {"id": 2556063, "category_id": 24}, {"id": 33279, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 15103, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_042098", "file_name": "frankfurt_000001_042098_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6517503, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 1001924, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_042384", "file_name": "frankfurt_000001_042384_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 262397, "category_id": 24}, {"id": 8388863, "category_id": 24}, {"id": 29183, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 15073280, "category_id": 32}]}, {"image_id": "frankfurt_000001_042733", "file_name": "frankfurt_000001_042733_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 249, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 16734468, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 10027239, "category_id": 33}]}, {"image_id": "frankfurt_000001_043395", "file_name": "frankfurt_000001_043395_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 3558143, "category_id": 25}, {"id": 4980980, "category_id": 25}, {"id": 203, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11862076, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 16711680, "category_id": 32}, {"id": 16739426, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 23513, "category_id": 33}, {"id": 4784337, "category_id": 33}, {"id": 0, "category_id": 33}]}, {"image_id": "frankfurt_000001_043564", "file_name": "frankfurt_000001_043564_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 9459828, "category_id": 26}, {"id": 3539200, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_044227", "file_name": "frankfurt_000001_044227_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 9633947, "category_id": 33}]}, {"image_id": "frankfurt_000001_044413", "file_name": "frankfurt_000001_044413_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 492145, "category_id": 24}, {"id": 7536819, "category_id": 24}, {"id": 8940283, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_044525", "file_name": "frankfurt_000001_044525_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 239, "category_id": 24}, {"id": 2949367, "category_id": 24}, {"id": 6094996, "category_id": 24}, {"id": 8191, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 1048766, "category_id": 24}, {"id": 14591, "category_id": 24}, {"id": 3014876, "category_id": 24}, {"id": 3408127, "category_id": 25}, {"id": 140, "category_id": 25}, {"id": 12799, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 8126695, "category_id": 33}]}, {"image_id": "frankfurt_000001_044658", "file_name": "frankfurt_000001_044658_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6881422, "category_id": 24}, {"id": 7241722, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 227, "category_id": 24}, {"id": 36519, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 6895103, "category_id": 25}, {"id": 6179839, "category_id": 25}, {"id": 18878, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_044787", "file_name": "frankfurt_000001_044787_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10223715, "category_id": 24}, {"id": 9191167, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 8349439, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 655575, "category_id": 25}, {"id": 3607245, "category_id": 25}, {"id": 165, "category_id": 25}, {"id": 5832894, "category_id": 25}, {"id": 6634940, "category_id": 25}, {"id": 8323327, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 12576, "category_id": 33}, {"id": 8614303, "category_id": 33}, {"id": 8716532, "category_id": 33}, {"id": 26169, "category_id": 33}]}, {"image_id": "frankfurt_000001_046126", "file_name": "frankfurt_000001_046126_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11031017, "category_id": 24}, {"id": 3670271, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 19359, "category_id": 25}, {"id": 27647, "category_id": 25}, {"id": 31103, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 5257653, "category_id": 33}]}, {"image_id": "frankfurt_000001_046272", "file_name": "frankfurt_000001_046272_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 17332, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}]}, {"image_id": "frankfurt_000001_046504", "file_name": "frankfurt_000001_046504_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 244, "category_id": 24}, {"id": 11758788, "category_id": 24}, {"id": 15615, "category_id": 24}, {"id": 10092722, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 15073280, "category_id": 32}]}, {"image_id": "frankfurt_000001_046779", "file_name": "frankfurt_000001_046779_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8388863, "category_id": 24}, {"id": 29183, "category_id": 24}, {"id": 113, "category_id": 24}, {"id": 1793674, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_047178", "file_name": "frankfurt_000001_047178_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 3473420, "category_id": 26}, {"id": 3342386, "category_id": 26}, {"id": 14286848, "category_id": 26}, {"id": 2621549, "category_id": 26}, {"id": 6356992, "category_id": 26}, {"id": 11862076, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_047552", "file_name": "frankfurt_000001_047552_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 13565952, "category_id": 26}, {"id": 14616070, "category_id": 26}, {"id": 6881306, "category_id": 26}, {"id": 3997696, "category_id": 26}, {"id": 13972224, "category_id": 26}, {"id": 8602368, "category_id": 26}, {"id": 1769472, "category_id": 26}, {"id": 1458184, "category_id": 26}, {"id": 7698956, "category_id": 26}, {"id": 13041664, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 8000256, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 12077312, "category_id": 26}, {"id": 8740660, "category_id": 26}, {"id": 14771200, "category_id": 26}, {"id": 3866624, "category_id": 26}]}, {"image_id": "frankfurt_000001_048196", "file_name": "frankfurt_000001_048196_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 18015, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 4391731, "category_id": 26}, {"id": 4390995, "category_id": 26}, {"id": 14745600, "category_id": 26}, {"id": 9586176, "category_id": 26}, {"id": 14054400, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 5508608, "category_id": 26}, {"id": 11095067, "category_id": 26}, {"id": 3539011, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_048355", "file_name": "frankfurt_000001_048355_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 9459828, "category_id": 26}, {"id": 3539200, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 1998750, "category_id": 33}]}, {"image_id": "frankfurt_000001_048654", "file_name": "frankfurt_000001_048654_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 11298815, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 10498320, "category_id": 32}, {"id": 12857088, "category_id": 32}, {"id": 8978432, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 8614332, "category_id": 33}, {"id": 8126695, "category_id": 33}, {"id": 5046313, "category_id": 33}, {"id": 5404309, "category_id": 33}, {"id": 165, "category_id": 33}]}, {"image_id": "frankfurt_000001_049078", "file_name": "frankfurt_000001_049078_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}]}, {"image_id": "frankfurt_000001_049209", "file_name": "frankfurt_000001_049209_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 4590516, "category_id": 24}, {"id": 7544490, "category_id": 24}, {"id": 165, "category_id": 25}, {"id": 5832894, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 33792, "category_id": 33}, {"id": 147, "category_id": 33}]}, {"image_id": "frankfurt_000001_049298", "file_name": "frankfurt_000001_049298_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8447, "category_id": 24}, {"id": 11951871, "category_id": 24}, {"id": 27602, "category_id": 24}, {"id": 7095039, "category_id": 24}, {"id": 17332, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 6095060, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 983067, "category_id": 33}, {"id": 20708, "category_id": 33}, {"id": 10939, "category_id": 33}]}, {"image_id": "frankfurt_000001_049698", "file_name": "frankfurt_000001_049698_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9774335, "category_id": 24}, {"id": 12065279, "category_id": 24}, {"id": 4260063, "category_id": 24}, {"id": 114, "category_id": 24}, {"id": 5647359, "category_id": 24}, {"id": 244, "category_id": 24}, {"id": 11758788, "category_id": 24}, {"id": 15615, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 6422680, "category_id": 33}]}, {"image_id": "frankfurt_000001_049770", "file_name": "frankfurt_000001_049770_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 234, "category_id": 24}, {"id": 8866403, "category_id": 24}, {"id": 7798908, "category_id": 24}, {"id": 2490578, "category_id": 24}, {"id": 2556063, "category_id": 24}, {"id": 33279, "category_id": 24}, {"id": 2445055, "category_id": 24}, {"id": 10487916, "category_id": 24}, {"id": 92, "category_id": 24}, {"id": 6517503, "category_id": 24}, {"id": 4939169, "category_id": 24}, {"id": 9772165, "category_id": 24}, {"id": 25510, "category_id": 24}, {"id": 262397, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 4653109, "category_id": 33}]}, {"image_id": "frankfurt_000001_050149", "file_name": "frankfurt_000001_050149_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6323199, "category_id": 24}, {"id": 132310, "category_id": 24}, {"id": 9080420, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 2056917, "category_id": 24}, {"id": 159, "category_id": 24}, {"id": 3014911, "category_id": 24}, {"id": 3211519, "category_id": 24}, {"id": 235, "category_id": 24}, {"id": 6628267, "category_id": 24}, {"id": 8416736, "category_id": 24}, {"id": 11862783, "category_id": 24}, {"id": 7495423, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 232, "category_id": 24}, {"id": 8913873, "category_id": 24}, {"id": 983208, "category_id": 24}, {"id": 2556159, "category_id": 25}, {"id": 16586, "category_id": 25}, {"id": 174, "category_id": 25}, {"id": 327935, "category_id": 25}, {"id": 1966233, "category_id": 25}, {"id": 2256127, "category_id": 25}, {"id": 20735, "category_id": 25}, {"id": 2687231, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 25088, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 6357042, "category_id": 33}, {"id": 7410045, "category_id": 33}, {"id": 145, "category_id": 33}, {"id": 10, "category_id": 33}, {"id": 6766124, "category_id": 33}]}, {"image_id": "frankfurt_000001_050686", "file_name": "frankfurt_000001_050686_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3233748, "category_id": 24}, {"id": 115, "category_id": 24}, {"id": 21732, "category_id": 24}, {"id": 2330344, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 13041664, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 8000256, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 12077312, "category_id": 26}, {"id": 8740660, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 12034048, "category_id": 28}]}, {"image_id": "frankfurt_000001_051516", "file_name": "frankfurt_000001_051516_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 218, "category_id": 24}, {"id": 18015, "category_id": 24}]}, {"image_id": "frankfurt_000001_051737", "file_name": "frankfurt_000001_051737_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6143, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 9371806, "category_id": 24}, {"id": 4217475, "category_id": 24}, {"id": 8685741, "category_id": 24}, {"id": 3365375, "category_id": 24}, {"id": 7236095, "category_id": 24}, {"id": 1507479, "category_id": 24}, {"id": 7299023, "category_id": 24}, {"id": 1114281, "category_id": 24}, {"id": 139906, "category_id": 24}, {"id": 5726455, "category_id": 24}, {"id": 166, "category_id": 24}, {"id": 7363257, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3932160, "category_id": 26}, {"id": 2165347, "category_id": 26}, {"id": 9895936, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 16187392, "category_id": 26}, {"id": 2972672, "category_id": 26}, {"id": 9306194, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 7565867, "category_id": 26}, {"id": 2305792, "category_id": 26}, {"id": 2754304, "category_id": 26}]}, {"image_id": "frankfurt_000001_051807", "file_name": "frankfurt_000001_051807_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8137907, "category_id": 24}, {"id": 162, "category_id": 24}, {"id": 1245349, "category_id": 24}, {"id": 8959, "category_id": 24}, {"id": 9990758, "category_id": 24}, {"id": 8418964, "category_id": 24}, {"id": 224, "category_id": 24}, {"id": 1114212, "category_id": 24}, {"id": 5636351, "category_id": 24}, {"id": 9400308, "category_id": 24}, {"id": 19056, "category_id": 24}, {"id": 11665663, "category_id": 24}, {"id": 101, "category_id": 24}, {"id": 18837, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16449619, "category_id": 26}, {"id": 7819340, "category_id": 26}, {"id": 10944522, "category_id": 26}, {"id": 13307146, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 16056366, "category_id": 26}, {"id": 1638783, "category_id": 26}, {"id": 16462608, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 3999744, "category_id": 26}, {"id": 9379405, "category_id": 26}, {"id": 15335515, "category_id": 26}, {"id": 1927680, "category_id": 26}, {"id": 16733952, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_052120", "file_name": "frankfurt_000001_052120_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 27391, "category_id": 24}, {"id": 1114367, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11534591, "category_id": 24}, {"id": 169, "category_id": 24}, {"id": 131327, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 13959169, "category_id": 26}, {"id": 5385472, "category_id": 26}, {"id": 5898240, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 12088158, "category_id": 26}, {"id": 9764917, "category_id": 26}, {"id": 10162469, "category_id": 26}, {"id": 11534428, "category_id": 26}, {"id": 9699328, "category_id": 26}, {"id": 4488448, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 97648, "category_id": 33}]}, {"image_id": "frankfurt_000001_052594", "file_name": "frankfurt_000001_052594_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 11298815, "category_id": 24}, {"id": 7419, "category_id": 24}, {"id": 11469055, "category_id": 24}, {"id": 492145, "category_id": 24}, {"id": 7536819, "category_id": 24}, {"id": 8940283, "category_id": 24}, {"id": 3484671, "category_id": 24}, {"id": 3610834, "category_id": 24}, {"id": 30719, "category_id": 24}, {"id": 12189951, "category_id": 24}, {"id": 239, "category_id": 24}, {"id": 2949367, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 2162871, "category_id": 25}, {"id": 3071, "category_id": 25}, {"id": 225, "category_id": 25}, {"id": 9471, "category_id": 25}, {"id": 3408127, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6574080, "category_id": 31}, {"id": 4357888, "category_id": 31}, {"id": 459776, "category_id": 31}, {"id": 13088325, "category_id": 31}, {"id": 12598896, "category_id": 31}, {"id": 2100087, "category_id": 33}, {"id": 5046313, "category_id": 33}, {"id": 5404309, "category_id": 33}, {"id": 165, "category_id": 33}, {"id": 126, "category_id": 33}, {"id": 34114, "category_id": 33}, {"id": 10109116, "category_id": 33}]}, {"image_id": "frankfurt_000001_053102", "file_name": "frankfurt_000001_053102_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 23963, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 1932406, "category_id": 24}, {"id": 4718847, "category_id": 24}, {"id": 10223715, "category_id": 24}, {"id": 9191167, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 8349439, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 4590516, "category_id": 24}, {"id": 7544490, "category_id": 24}, {"id": 130, "category_id": 24}, {"id": 9765019, "category_id": 24}, {"id": 10572185, "category_id": 24}, {"id": 12255487, "category_id": 24}, {"id": 2162943, "category_id": 24}, {"id": 7471336, "category_id": 24}, {"id": 604805, "category_id": 24}, {"id": 6514431, "category_id": 25}, {"id": 6619391, "category_id": 25}, {"id": 23489, "category_id": 25}, {"id": 7093759, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 8585252, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 204, "category_id": 33}, {"id": 33792, "category_id": 33}, {"id": 147, "category_id": 33}, {"id": 6109, "category_id": 33}]}, {"image_id": "frankfurt_000001_054077", "file_name": "frankfurt_000001_054077_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 11951871, "category_id": 24}, {"id": 27602, "category_id": 24}, {"id": 7095039, "category_id": 24}, {"id": 17332, "category_id": 24}, {"id": 10027185, "category_id": 24}, {"id": 6297, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 264436, "category_id": 33}]}, {"image_id": "frankfurt_000001_054219", "file_name": "frankfurt_000001_054219_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 9770751, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 240, "category_id": 24}, {"id": 30445, "category_id": 24}, {"id": 6029422, "category_id": 24}, {"id": 11141375, "category_id": 24}, {"id": 7421439, "category_id": 24}, {"id": 1902847, "category_id": 24}, {"id": 3276946, "category_id": 24}, {"id": 2818176, "category_id": 24}, {"id": 23039, "category_id": 24}, {"id": 13311, "category_id": 24}, {"id": 9774335, "category_id": 24}, {"id": 12065279, "category_id": 24}, {"id": 327935, "category_id": 25}, {"id": 149, "category_id": 25}, {"id": 1710079, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 8257613, "category_id": 33}, {"id": 5177563, "category_id": 33}, {"id": 27, "category_id": 33}]}, {"image_id": "frankfurt_000001_054415", "file_name": "frankfurt_000001_054415_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3080341, "category_id": 24}, {"id": 31711, "category_id": 24}, {"id": 8257789, "category_id": 24}, {"id": 234, "category_id": 24}, {"id": 8866403, "category_id": 24}, {"id": 7798908, "category_id": 24}, {"id": 2490578, "category_id": 24}, {"id": 2556063, "category_id": 24}, {"id": 33279, "category_id": 24}, {"id": 2445055, "category_id": 24}, {"id": 10487916, "category_id": 24}, {"id": 92, "category_id": 24}, {"id": 6517503, "category_id": 24}, {"id": 4939169, "category_id": 24}, {"id": 9772165, "category_id": 24}, {"id": 25510, "category_id": 24}, {"id": 262397, "category_id": 24}, {"id": 8388863, "category_id": 24}, {"id": 29183, "category_id": 24}, {"id": 113, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 219504, "category_id": 33}, {"id": 58, "category_id": 33}]}, {"image_id": "frankfurt_000001_054640", "file_name": "frankfurt_000001_054640_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3014911, "category_id": 24}, {"id": 3211519, "category_id": 24}, {"id": 235, "category_id": 24}, {"id": 6628267, "category_id": 24}, {"id": 8416736, "category_id": 24}, {"id": 11862783, "category_id": 24}, {"id": 7495423, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 232, "category_id": 24}, {"id": 8913873, "category_id": 24}, {"id": 983208, "category_id": 24}, {"id": 6488319, "category_id": 24}, {"id": 3298471, "category_id": 24}, {"id": 139, "category_id": 24}, {"id": 4260091, "category_id": 24}, {"id": 5901686, "category_id": 24}, {"id": 6193407, "category_id": 24}, {"id": 25855, "category_id": 24}, {"id": 6619391, "category_id": 24}, {"id": 356, "category_id": 24}, {"id": 3445622, "category_id": 24}, {"id": 11337983, "category_id": 24}, {"id": 30355, "category_id": 24}, {"id": 8192151, "category_id": 24}, {"id": 9247458, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 6881306, "category_id": 26}, {"id": 3997696, "category_id": 26}, {"id": 13972224, "category_id": 26}, {"id": 8602368, "category_id": 26}, {"id": 1769472, "category_id": 26}, {"id": 1458184, "category_id": 26}, {"id": 7698956, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 5832728, "category_id": 33}, {"id": 175, "category_id": 33}, {"id": 794228, "category_id": 33}]}, {"image_id": "frankfurt_000001_054884", "file_name": "frankfurt_000001_054884_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10748051, "category_id": 24}, {"id": 34539, "category_id": 24}, {"id": 7437491, "category_id": 24}, {"id": 11927717, "category_id": 24}, {"id": 6708654, "category_id": 24}, {"id": 3372031, "category_id": 24}, {"id": 9402554, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 253, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 5190144, "category_id": 26}, {"id": 4391731, "category_id": 26}, {"id": 4390995, "category_id": 26}, {"id": 14745600, "category_id": 26}, {"id": 9586176, "category_id": 26}, {"id": 14054400, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 15073280, "category_id": 32}, {"id": 12648448, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 5461610, "category_id": 33}, {"id": 68, "category_id": 33}, {"id": 6429, "category_id": 33}]}, {"image_id": "frankfurt_000001_055062", "file_name": "frankfurt_000001_055062_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 5726455, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 166, "category_id": 24}, {"id": 7363257, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 4522203, "category_id": 24}, {"id": 8126643, "category_id": 24}, {"id": 10813538, "category_id": 24}, {"id": 28786, "category_id": 24}, {"id": 3932415, "category_id": 24}, {"id": 1573043, "category_id": 24}, {"id": 4456594, "category_id": 24}, {"id": 2197247, "category_id": 24}, {"id": 17257, "category_id": 24}, {"id": 7031, "category_id": 24}, {"id": 8137907, "category_id": 24}, {"id": 162, "category_id": 24}, {"id": 1245349, "category_id": 24}, {"id": 8959, "category_id": 24}, {"id": 9990758, "category_id": 24}, {"id": 8418964, "category_id": 24}, {"id": 224, "category_id": 24}, {"id": 1114212, "category_id": 24}, {"id": 5636351, "category_id": 24}, {"id": 9400308, "category_id": 24}, {"id": 19056, "category_id": 24}, {"id": 11665663, "category_id": 24}, {"id": 136, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2176256, "category_id": 26}, {"id": 16449619, "category_id": 26}, {"id": 7819340, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 3735681, "category_id": 33}, {"id": 6101121, "category_id": 33}, {"id": 9961493, "category_id": 33}, {"id": 8847525, "category_id": 33}, {"id": 3318, "category_id": 33}, {"id": 9256583, "category_id": 33}, {"id": 2621458, "category_id": 33}, {"id": 4959, "category_id": 33}, {"id": 2173380, "category_id": 33}, {"id": 8126674, "category_id": 33}]}, {"image_id": "frankfurt_000001_055172", "file_name": "frankfurt_000001_055172_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 3937500, "category_id": 24}, {"id": 32356, "category_id": 24}, {"id": 11692917, "category_id": 24}, {"id": 27391, "category_id": 24}, {"id": 1114367, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11534591, "category_id": 24}, {"id": 169, "category_id": 24}, {"id": 131327, "category_id": 24}, {"id": 11862172, "category_id": 24}, {"id": 8585437, "category_id": 24}, {"id": 16770, "category_id": 24}, {"id": 524896, "category_id": 24}, {"id": 1573003, "category_id": 24}, {"id": 6719487, "category_id": 24}, {"id": 4391167, "category_id": 24}, {"id": 4793855, "category_id": 24}, {"id": 6160639, "category_id": 24}, {"id": 393450, "category_id": 25}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_055306", "file_name": "frankfurt_000001_055306_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 37272, "category_id": 24}, {"id": 1935061, "category_id": 24}, {"id": 9767900, "category_id": 24}, {"id": 1966331, "category_id": 24}, {"id": 7415807, "category_id": 24}, {"id": 18687, "category_id": 24}, {"id": 21503, "category_id": 24}, {"id": 231, "category_id": 24}, {"id": 22783, "category_id": 24}, {"id": 96, "category_id": 24}, {"id": 11075742, "category_id": 24}, {"id": 4587632, "category_id": 24}, {"id": 3211400, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11905, "category_id": 24}, {"id": 4587775, "category_id": 24}, {"id": 25978, "category_id": 24}, {"id": 3175039, "category_id": 24}, {"id": 10616967, "category_id": 24}, {"id": 2303, "category_id": 24}, {"id": 229, "category_id": 24}, {"id": 9799423, "category_id": 24}, {"id": 2718963, "category_id": 24}, {"id": 6160542, "category_id": 24}, {"id": 1701, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2588473, "category_id": 26}, {"id": 4725521, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 16711680, "category_id": 32}, {"id": 14238464, "category_id": 32}, {"id": 16725760, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 35572, "category_id": 33}, {"id": 4608673, "category_id": 33}]}, {"image_id": "frankfurt_000001_055387", "file_name": "frankfurt_000001_055387_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 6066431, "category_id": 24}, {"id": 1080319, "category_id": 24}, {"id": 15103, "category_id": 24}, {"id": 4605, "category_id": 24}, {"id": 2381935, "category_id": 24}, {"id": 16075, "category_id": 24}, {"id": 2188249, "category_id": 24}, {"id": 1725686, "category_id": 24}, {"id": 8332031, "category_id": 24}, {"id": 10497942, "category_id": 24}, {"id": 6619331, "category_id": 24}, {"id": 1704141, "category_id": 24}, {"id": 6499710, "category_id": 24}, {"id": 26367, "category_id": 24}, {"id": 744447, "category_id": 24}, {"id": 3932297, "category_id": 24}, {"id": 8716540, "category_id": 24}, {"id": 8800733, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 14888960, "category_id": 26}, {"id": 10690366, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 15073280, "category_id": 32}, {"id": 16711680, "category_id": 32}, {"id": 11075584, "category_id": 32}, {"id": 15532139, "category_id": 32}, {"id": 8259584, "category_id": 32}, {"id": 10176768, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 21, "category_id": 33}]}, {"image_id": "frankfurt_000001_055538", "file_name": "frankfurt_000001_055538_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 5660609, "category_id": 24}, {"id": 253, "category_id": 24}, {"id": 262399, "category_id": 24}, {"id": 9844961, "category_id": 24}, {"id": 2567307, "category_id": 24}, {"id": 1786, "category_id": 24}, {"id": 10092799, "category_id": 24}, {"id": 1900799, "category_id": 24}, {"id": 7748077, "category_id": 24}, {"id": 3145887, "category_id": 24}, {"id": 21503, "category_id": 24}, {"id": 151807, "category_id": 24}, {"id": 1442047, "category_id": 24}, {"id": 4849854, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 6043479, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 5898450, "category_id": 33}, {"id": 21, "category_id": 33}, {"id": 117, "category_id": 33}]}, {"image_id": "frankfurt_000001_055603", "file_name": "frankfurt_000001_055603_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 37848, "category_id": 24}, {"id": 9011455, "category_id": 24}, {"id": 3998975, "category_id": 24}, {"id": 5145343, "category_id": 24}, {"id": 208895, "category_id": 24}, {"id": 459007, "category_id": 24}, {"id": 9502876, "category_id": 24}, {"id": 1060512, "category_id": 24}, {"id": 4215295, "category_id": 24}, {"id": 226, "category_id": 24}, {"id": 3473663, "category_id": 24}, {"id": 335575, "category_id": 24}, {"id": 8716497, "category_id": 24}, {"id": 7143679, "category_id": 24}, {"id": 11796694, "category_id": 24}, {"id": 3889027, "category_id": 24}, {"id": 11888780, "category_id": 24}, {"id": 7012607, "category_id": 24}, {"id": 13055, "category_id": 24}, {"id": 2916095, "category_id": 24}, {"id": 33455, "category_id": 24}, {"id": 7818495, "category_id": 24}, {"id": 11354367, "category_id": 24}, {"id": 6516897, "category_id": 24}, {"id": 31718, "category_id": 24}, {"id": 10422132, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 249, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 13763840, "category_id": 26}, {"id": 4194430, "category_id": 26}, {"id": 12468736, "category_id": 26}, {"id": 12779562, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 7165158, "category_id": 33}, {"id": 8978644, "category_id": 33}]}, {"image_id": "frankfurt_000001_055709", "file_name": "frankfurt_000001_055709_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 11298815, "category_id": 24}, {"id": 7419, "category_id": 24}, {"id": 11469055, "category_id": 24}, {"id": 492145, "category_id": 24}, {"id": 7536819, "category_id": 24}, {"id": 8940283, "category_id": 24}, {"id": 3484671, "category_id": 24}, {"id": 3610834, "category_id": 24}, {"id": 30719, "category_id": 24}, {"id": 12189951, "category_id": 24}, {"id": 239, "category_id": 24}, {"id": 2949367, "category_id": 24}, {"id": 6094996, "category_id": 24}, {"id": 8191, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 1048766, "category_id": 24}, {"id": 14591, "category_id": 24}, {"id": 3408127, "category_id": 25}, {"id": 140, "category_id": 25}, {"id": 12799, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 8995027, "category_id": 33}, {"id": 8279760, "category_id": 33}, {"id": 21558, "category_id": 33}, {"id": 7883550, "category_id": 33}]}, {"image_id": "frankfurt_000001_056580", "file_name": "frankfurt_000001_056580_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 1932406, "category_id": 24}, {"id": 4718847, "category_id": 24}, {"id": 10223715, "category_id": 24}, {"id": 9191167, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 8349439, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 4590516, "category_id": 24}, {"id": 7544490, "category_id": 24}, {"id": 130, "category_id": 24}, {"id": 9765019, "category_id": 24}, {"id": 10572185, "category_id": 24}, {"id": 12255487, "category_id": 24}, {"id": 2162943, "category_id": 24}, {"id": 7471336, "category_id": 24}, {"id": 604805, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 10551551, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 15073280, "category_id": 32}]}, {"image_id": "frankfurt_000001_057181", "file_name": "frankfurt_000001_057181_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3839, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 36188, "category_id": 24}, {"id": 248, "category_id": 24}, {"id": 8447, "category_id": 24}, {"id": 11951871, "category_id": 24}, {"id": 27602, "category_id": 24}, {"id": 7095039, "category_id": 24}, {"id": 17332, "category_id": 24}, {"id": 10027185, "category_id": 24}, {"id": 6297, "category_id": 24}, {"id": 2101759, "category_id": 24}, {"id": 9770751, "category_id": 24}, {"id": 240, "category_id": 24}, {"id": 30445, "category_id": 24}, {"id": 6029422, "category_id": 24}, {"id": 11141375, "category_id": 24}, {"id": 7421439, "category_id": 24}, {"id": 1902847, "category_id": 24}, {"id": 3276946, "category_id": 24}, {"id": 2818176, "category_id": 24}, {"id": 23039, "category_id": 24}, {"id": 13311, "category_id": 24}, {"id": 5837055, "category_id": 25}, {"id": 8127999, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 9638756, "category_id": 28}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_057478", "file_name": "frankfurt_000001_057478_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1441920, "category_id": 24}, {"id": 3080341, "category_id": 24}, {"id": 31711, "category_id": 24}, {"id": 8257789, "category_id": 24}, {"id": 234, "category_id": 24}, {"id": 8866403, "category_id": 24}, {"id": 7798908, "category_id": 24}, {"id": 2490578, "category_id": 24}, {"id": 2556063, "category_id": 24}, {"id": 33279, "category_id": 24}, {"id": 2445055, "category_id": 24}, {"id": 10487916, "category_id": 24}, {"id": 92, "category_id": 24}, {"id": 6517503, "category_id": 24}, {"id": 4939169, "category_id": 24}, {"id": 9772165, "category_id": 24}, {"id": 25510, "category_id": 24}, {"id": 262397, "category_id": 24}, {"id": 8388863, "category_id": 24}, {"id": 29183, "category_id": 24}, {"id": 113, "category_id": 24}, {"id": 1793674, "category_id": 24}, {"id": 11075839, "category_id": 24}, {"id": 3277012, "category_id": 24}, {"id": 6488218, "category_id": 24}, {"id": 6323199, "category_id": 24}, {"id": 132310, "category_id": 24}, {"id": 9080420, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_057954", "file_name": "frankfurt_000001_057954_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6628267, "category_id": 24}, {"id": 8416736, "category_id": 24}, {"id": 11862783, "category_id": 24}, {"id": 7495423, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 232, "category_id": 24}, {"id": 8913873, "category_id": 24}, {"id": 983208, "category_id": 24}, {"id": 6488319, "category_id": 24}, {"id": 3298471, "category_id": 24}, {"id": 139, "category_id": 24}, {"id": 4260091, "category_id": 24}, {"id": 5901686, "category_id": 24}, {"id": 6193407, "category_id": 24}, {"id": 25855, "category_id": 24}, {"id": 6619391, "category_id": 24}, {"id": 356, "category_id": 24}, {"id": 3445622, "category_id": 24}, {"id": 11337983, "category_id": 24}, {"id": 30355, "category_id": 24}, {"id": 8192151, "category_id": 24}, {"id": 9247458, "category_id": 24}, {"id": 1507574, "category_id": 24}, {"id": 111, "category_id": 24}, {"id": 8603537, "category_id": 24}, {"id": 3233748, "category_id": 24}, {"id": 115, "category_id": 24}, {"id": 21732, "category_id": 24}, {"id": 2330344, "category_id": 24}, {"id": 7667837, "category_id": 24}, {"id": 1310975, "category_id": 24}]}, {"image_id": "frankfurt_000001_058057", "file_name": "frankfurt_000001_058057_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2631641, "category_id": 24}, {"id": 10748051, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 12077312, "category_id": 26}, {"id": 8740660, "category_id": 26}, {"id": 14771200, "category_id": 26}, {"id": 3866624, "category_id": 26}, {"id": 5190144, "category_id": 26}, {"id": 4391731, "category_id": 26}, {"id": 4390995, "category_id": 26}, {"id": 14745600, "category_id": 26}, {"id": 9586176, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 11317248, "category_id": 28}, {"id": 5996898, "category_id": 28}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_058176", "file_name": "frankfurt_000001_058176_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7236095, "category_id": 24}, {"id": 1507479, "category_id": 24}, {"id": 7299023, "category_id": 24}, {"id": 1114281, "category_id": 24}, {"id": 139906, "category_id": 24}, {"id": 5726455, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 166, "category_id": 24}, {"id": 7363257, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2165347, "category_id": 26}, {"id": 9895936, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 16187392, "category_id": 26}, {"id": 2972672, "category_id": 26}, {"id": 9306194, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 7565867, "category_id": 26}, {"id": 2305792, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 17152, "category_id": 28}, {"id": 10769408, "category_id": 28}, {"id": 2162688, "category_id": 28}, {"id": 3866624, "category_id": 28}, {"id": 1198657, "category_id": 28}]}, {"image_id": "frankfurt_000001_058504", "file_name": "frankfurt_000001_058504_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9990758, "category_id": 24}, {"id": 8418964, "category_id": 24}, {"id": 224, "category_id": 24}, {"id": 1114212, "category_id": 24}, {"id": 5636351, "category_id": 24}, {"id": 9400308, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 1324544, "category_id": 26}, {"id": 16711769, "category_id": 26}, {"id": 1835008, "category_id": 26}, {"id": 2176256, "category_id": 26}, {"id": 16449619, "category_id": 26}, {"id": 7819340, "category_id": 26}, {"id": 10944522, "category_id": 26}, {"id": 13307146, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 16056366, "category_id": 26}, {"id": 1638783, "category_id": 26}, {"id": 16462608, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 3999744, "category_id": 26}, {"id": 9379405, "category_id": 26}, {"id": 15335515, "category_id": 26}, {"id": 1927680, "category_id": 26}, {"id": 16733952, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 25011, "category_id": 33}, {"id": 171, "category_id": 33}, {"id": 230, "category_id": 33}]}, {"image_id": "frankfurt_000001_058914", "file_name": "frankfurt_000001_058914_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11534591, "category_id": 24}, {"id": 169, "category_id": 24}, {"id": 131327, "category_id": 24}, {"id": 11862172, "category_id": 24}, {"id": 8585437, "category_id": 24}, {"id": 16770, "category_id": 24}, {"id": 524896, "category_id": 24}, {"id": 1573003, "category_id": 24}, {"id": 6719487, "category_id": 24}, {"id": 4391167, "category_id": 24}, {"id": 4793855, "category_id": 24}, {"id": 6160639, "category_id": 24}, {"id": 4325575, "category_id": 24}, {"id": 37272, "category_id": 24}, {"id": 1935061, "category_id": 24}, {"id": 9767900, "category_id": 24}, {"id": 1966331, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 3478527, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3224669, "category_id": 26}, {"id": 1851224, "category_id": 26}, {"id": 3604491, "category_id": 26}, {"id": 1786942, "category_id": 26}, {"id": 1114112, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_059119", "file_name": "frankfurt_000001_059119_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11075742, "category_id": 24}, {"id": 4587632, "category_id": 24}, {"id": 3211400, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11905, "category_id": 24}, {"id": 4587775, "category_id": 24}, {"id": 25978, "category_id": 24}, {"id": 3175039, "category_id": 24}, {"id": 10616967, "category_id": 24}, {"id": 2303, "category_id": 24}, {"id": 229, "category_id": 24}, {"id": 9799423, "category_id": 24}, {"id": 2718963, "category_id": 24}, {"id": 6160542, "category_id": 24}, {"id": 6786, "category_id": 24}, {"id": 37887, "category_id": 24}, {"id": 12269, "category_id": 24}, {"id": 3473577, "category_id": 25}, {"id": 17336, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 13776640, "category_id": 26}, {"id": 5734269, "category_id": 26}, {"id": 11814698, "category_id": 26}, {"id": 2752619, "category_id": 26}, {"id": 3145823, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 4229077, "category_id": 33}]}, {"image_id": "frankfurt_000001_059642", "file_name": "frankfurt_000001_059642_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 1080319, "category_id": 24}, {"id": 15103, "category_id": 24}, {"id": 4605, "category_id": 24}, {"id": 17554, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 1714688, "category_id": 26}, {"id": 7556864, "category_id": 26}, {"id": 7094298, "category_id": 26}, {"id": 13700677, "category_id": 26}, {"id": 15866624, "category_id": 26}, {"id": 11993088, "category_id": 26}, {"id": 7077888, "category_id": 26}, {"id": 11868416, "category_id": 26}, {"id": 1593982, "category_id": 26}, {"id": 6113102, "category_id": 26}, {"id": 14090272, "category_id": 26}, {"id": 14169345, "category_id": 26}, {"id": 14888960, "category_id": 26}, {"id": 10690366, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 11075584, "category_id": 32}]}, {"image_id": "frankfurt_000001_059789", "file_name": "frankfurt_000001_059789_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4391167, "category_id": 24}, {"id": 7386, "category_id": 24}, {"id": 23941, "category_id": 24}, {"id": 786554, "category_id": 24}, {"id": 5660609, "category_id": 24}, {"id": 253, "category_id": 24}, {"id": 262399, "category_id": 24}, {"id": 9844961, "category_id": 24}, {"id": 2567307, "category_id": 24}, {"id": 1786, "category_id": 24}, {"id": 10092799, "category_id": 24}, {"id": 1900799, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 13116689, "category_id": 26}, {"id": 8519680, "category_id": 26}, {"id": 1458028, "category_id": 26}, {"id": 5520511, "category_id": 26}, {"id": 6815793, "category_id": 26}, {"id": 10223616, "category_id": 26}, {"id": 6043479, "category_id": 26}, {"id": 13107291, "category_id": 26}, {"id": 1441792, "category_id": 26}, {"id": 2490368, "category_id": 26}, {"id": 4816640, "category_id": 26}, {"id": 14380113, "category_id": 26}, {"id": 9371709, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_060135", "file_name": "frankfurt_000001_060135_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 10514041, "category_id": 26}, {"id": 5577597, "category_id": 26}, {"id": 5832826, "category_id": 26}, {"id": 14876672, "category_id": 26}, {"id": 6429184, "category_id": 26}, {"id": 9583943, "category_id": 26}, {"id": 2490374, "category_id": 26}, {"id": 8847484, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2967040, "category_id": 28}]}, {"image_id": "frankfurt_000001_060422", "file_name": "frankfurt_000001_060422_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_060545", "file_name": "frankfurt_000001_060545_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 17900, "category_id": 24}, {"id": 1721289, "category_id": 24}, {"id": 126, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 9962239, "category_id": 24}, {"id": 6881422, "category_id": 24}, {"id": 7241722, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 227, "category_id": 24}, {"id": 36519, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 18878, "category_id": 25}, {"id": 5783718, "category_id": 25}, {"id": 5864064, "category_id": 25}, {"id": 26777, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 0, "category_id": 27}, {"id": 10420224, "category_id": 27}, {"id": 11222272, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 10420386, "category_id": 33}, {"id": 327878, "category_id": 33}, {"id": 5636227, "category_id": 33}]}, {"image_id": "frankfurt_000001_060906", "file_name": "frankfurt_000001_060906_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 604805, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 10551551, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 23489, "category_id": 25}, {"id": 7093759, "category_id": 25}, {"id": 19359, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 8192076, "category_id": 33}, {"id": 3892, "category_id": 33}]}, {"image_id": "frankfurt_000001_061682", "file_name": "frankfurt_000001_061682_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2101759, "category_id": 24}, {"id": 9770751, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 240, "category_id": 24}, {"id": 25343, "category_id": 25}, {"id": 2097297, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_061763", "file_name": "frankfurt_000001_061763_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_062016", "file_name": "frankfurt_000001_062016_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10092722, "category_id": 24}, {"id": 7012607, "category_id": 24}, {"id": 1441920, "category_id": 24}, {"id": 3080341, "category_id": 24}, {"id": 31711, "category_id": 24}, {"id": 8257789, "category_id": 24}, {"id": 234, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 6568960, "category_id": 28}]}, {"image_id": "frankfurt_000001_062250", "file_name": "frankfurt_000001_062250_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 33279, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 26803, "category_id": 33}, {"id": 12, "category_id": 33}]}, {"image_id": "frankfurt_000001_062396", "file_name": "frankfurt_000001_062396_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1793674, "category_id": 24}, {"id": 11075839, "category_id": 24}, {"id": 3277012, "category_id": 24}, {"id": 6488218, "category_id": 24}, {"id": 6323199, "category_id": 24}, {"id": 132310, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 10027239, "category_id": 33}, {"id": 5658088, "category_id": 33}, {"id": 193, "category_id": 33}]}, {"image_id": "frankfurt_000001_062509", "file_name": "frankfurt_000001_062509_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 232, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 8913873, "category_id": 24}, {"id": 983208, "category_id": 24}, {"id": 6488319, "category_id": 24}, {"id": 3298471, "category_id": 24}, {"id": 139, "category_id": 24}, {"id": 4260091, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 6357042, "category_id": 33}, {"id": 7410045, "category_id": 33}]}, {"image_id": "frankfurt_000001_062653", "file_name": "frankfurt_000001_062653_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1507574, "category_id": 24}, {"id": 111, "category_id": 24}, {"id": 8603537, "category_id": 24}, {"id": 3233748, "category_id": 24}, {"id": 115, "category_id": 24}, {"id": 21732, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7698956, "category_id": 26}, {"id": 13041664, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 794228, "category_id": 33}, {"id": 8912942, "category_id": 33}, {"id": 32134, "category_id": 33}, {"id": 5600078, "category_id": 33}, {"id": 10092608, "category_id": 33}, {"id": 4871241, "category_id": 33}]}, {"image_id": "frankfurt_000001_062793", "file_name": "frankfurt_000001_062793_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3372031, "category_id": 24}, {"id": 9402554, "category_id": 24}, {"id": 218, "category_id": 24}, {"id": 18015, "category_id": 24}, {"id": 6143, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 9371806, "category_id": 24}, {"id": 4217475, "category_id": 24}, {"id": 8685741, "category_id": 24}, {"id": 3365375, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 5508608, "category_id": 26}, {"id": 11095067, "category_id": 26}, {"id": 3539011, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 12731904, "category_id": 26}, {"id": 3932160, "category_id": 26}, {"id": 2165347, "category_id": 26}, {"id": 9895936, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 16187392, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 8739840, "category_id": 32}]}, {"image_id": "frankfurt_000001_063045", "file_name": "frankfurt_000001_063045_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3932415, "category_id": 24}, {"id": 1573043, "category_id": 24}, {"id": 4456594, "category_id": 24}, {"id": 2197247, "category_id": 24}, {"id": 17257, "category_id": 24}, {"id": 7031, "category_id": 24}, {"id": 8137907, "category_id": 24}, {"id": 162, "category_id": 24}, {"id": 1245349, "category_id": 24}, {"id": 8959, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15359488, "category_id": 26}, {"id": 13787648, "category_id": 26}, {"id": 2621444, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 11010097, "category_id": 26}, {"id": 14768920, "category_id": 26}, {"id": 1324544, "category_id": 26}, {"id": 16711769, "category_id": 26}, {"id": 1835008, "category_id": 26}, {"id": 2176256, "category_id": 26}, {"id": 16449619, "category_id": 26}, {"id": 7819340, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 3735681, "category_id": 33}, {"id": 6101121, "category_id": 33}, {"id": 9961493, "category_id": 33}]}, {"image_id": "frankfurt_000001_064130", "file_name": "frankfurt_000001_064130_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 5631, "category_id": 24}, {"id": 11093996, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 3999744, "category_id": 26}, {"id": 9379405, "category_id": 26}, {"id": 15335515, "category_id": 26}, {"id": 1927680, "category_id": 26}, {"id": 16733952, "category_id": 26}, {"id": 2250300, "category_id": 26}, {"id": 6488116, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 111, "category_id": 27}, {"id": 15073280, "category_id": 32}, {"id": 16711771, "category_id": 32}, {"id": 9568256, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 182, "category_id": 33}, {"id": 10027063, "category_id": 33}, {"id": 6750328, "category_id": 33}, {"id": 14365, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 38, "category_id": 33}, {"id": 4882133, "category_id": 33}]}, {"image_id": "frankfurt_000001_064305", "file_name": "frankfurt_000001_064305_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 9459828, "category_id": 26}, {"id": 3539200, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 15532032, "category_id": 32}, {"id": 14971943, "category_id": 32}, {"id": 7346432, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 9461457, "category_id": 33}, {"id": 5014, "category_id": 33}, {"id": 9633947, "category_id": 33}, {"id": 30988, "category_id": 33}, {"id": 5701710, "category_id": 33}, {"id": 7102870, "category_id": 33}]}, {"image_id": "frankfurt_000001_064651", "file_name": "frankfurt_000001_064651_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 10092551, "category_id": 32}]}, {"image_id": "frankfurt_000001_064798", "file_name": "frankfurt_000001_064798_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 26169, "category_id": 33}]}, {"image_id": "frankfurt_000001_064925", "file_name": "frankfurt_000001_064925_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}]}, {"image_id": "frankfurt_000001_065160", "file_name": "frankfurt_000001_065160_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 9921375, "category_id": 33}]}, {"image_id": "frankfurt_000001_065617", "file_name": "frankfurt_000001_065617_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 15615, "category_id": 24}, {"id": 10092722, "category_id": 24}, {"id": 7012607, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 12408832, "category_id": 31}, {"id": 2006784, "category_id": 31}, {"id": 2883617, "category_id": 31}, {"id": 2100087, "category_id": 33}, {"id": 6553840, "category_id": 33}]}, {"image_id": "frankfurt_000001_065850", "file_name": "frankfurt_000001_065850_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 29183, "category_id": 24}, {"id": 113, "category_id": 24}, {"id": 1793674, "category_id": 24}, {"id": 11075839, "category_id": 24}, {"id": 3277012, "category_id": 24}, {"id": 6488218, "category_id": 24}, {"id": 6323199, "category_id": 24}, {"id": 132310, "category_id": 24}, {"id": 9080420, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 2056917, "category_id": 24}, {"id": 159, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 6579323, "category_id": 33}, {"id": 10027239, "category_id": 33}]}, {"image_id": "frankfurt_000001_066092", "file_name": "frankfurt_000001_066092_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 6574080, "category_id": 31}]}, {"image_id": "frankfurt_000001_066438", "file_name": "frankfurt_000001_066438_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 232, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 8913873, "category_id": 24}, {"id": 983208, "category_id": 24}, {"id": 6488319, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 38, "category_id": 33}, {"id": 2424982, "category_id": 33}]}, {"image_id": "frankfurt_000001_066574", "file_name": "frankfurt_000001_066574_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 5901686, "category_id": 24}, {"id": 6193407, "category_id": 24}, {"id": 25855, "category_id": 24}, {"id": 6619391, "category_id": 24}, {"id": 356, "category_id": 24}, {"id": 3445622, "category_id": 24}, {"id": 11337983, "category_id": 24}, {"id": 30355, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 4260026, "category_id": 25}, {"id": 5310207, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 6881306, "category_id": 26}, {"id": 3997696, "category_id": 26}, {"id": 13972224, "category_id": 26}, {"id": 8602368, "category_id": 26}, {"id": 1769472, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 19327, "category_id": 33}, {"id": 492931, "category_id": 33}, {"id": 5832728, "category_id": 33}, {"id": 175, "category_id": 33}, {"id": 794228, "category_id": 33}, {"id": 8912942, "category_id": 33}, {"id": 32134, "category_id": 33}]}, {"image_id": "frankfurt_000001_066832", "file_name": "frankfurt_000001_066832_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 7437491, "category_id": 24}, {"id": 11927717, "category_id": 24}, {"id": 6708654, "category_id": 24}, {"id": 3372031, "category_id": 24}, {"id": 9402554, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 253, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 5190144, "category_id": 26}, {"id": 4391731, "category_id": 26}, {"id": 4390995, "category_id": 26}, {"id": 14745600, "category_id": 26}, {"id": 9586176, "category_id": 26}, {"id": 14054400, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 5508608, "category_id": 26}, {"id": 11095067, "category_id": 26}, {"id": 3539011, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 12731904, "category_id": 26}, {"id": 3932160, "category_id": 26}, {"id": 2165347, "category_id": 26}, {"id": 9895936, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 16187392, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 23552, "category_id": 27}, {"id": 4587602, "category_id": 27}, {"id": 2228224, "category_id": 27}, {"id": 5111808, "category_id": 27}, {"id": 2847275, "category_id": 27}, {"id": 12032, "category_id": 27}, {"id": 1792, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 10769408, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 61, "category_id": 33}, {"id": 64, "category_id": 33}, {"id": 6584, "category_id": 33}, {"id": 8153345, "category_id": 33}]}, {"image_id": "frankfurt_000001_067092", "file_name": "frankfurt_000001_067092_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8418964, "category_id": 24}, {"id": 224, "category_id": 24}, {"id": 1114212, "category_id": 24}, {"id": 5636351, "category_id": 24}, {"id": 9400308, "category_id": 24}, {"id": 19056, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16711769, "category_id": 26}, {"id": 1835008, "category_id": 26}, {"id": 2176256, "category_id": 26}, {"id": 16449619, "category_id": 26}, {"id": 7819340, "category_id": 26}, {"id": 10944522, "category_id": 26}, {"id": 13307146, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 16056366, "category_id": 26}, {"id": 1638783, "category_id": 26}, {"id": 16462608, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 3999744, "category_id": 26}, {"id": 9379405, "category_id": 26}, {"id": 15335515, "category_id": 26}, {"id": 1927680, "category_id": 26}, {"id": 16733952, "category_id": 26}, {"id": 2250300, "category_id": 26}, {"id": 6488116, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}]}, {"image_id": "frankfurt_000001_067178", "file_name": "frankfurt_000001_067178_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11534591, "category_id": 24}, {"id": 169, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 5505087, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 13959169, "category_id": 26}, {"id": 5385472, "category_id": 26}, {"id": 5898240, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 12088158, "category_id": 26}, {"id": 9764917, "category_id": 26}, {"id": 10162469, "category_id": 26}, {"id": 11534428, "category_id": 26}, {"id": 9699328, "category_id": 26}, {"id": 4488448, "category_id": 26}, {"id": 7303680, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 7340063, "category_id": 26}, {"id": 12784493, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 8991837, "category_id": 32}, {"id": 7618392, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 130, "category_id": 33}]}, {"image_id": "frankfurt_000001_067295", "file_name": "frankfurt_000001_067295_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 11298815, "category_id": 24}, {"id": 7419, "category_id": 24}, {"id": 11469055, "category_id": 24}, {"id": 492145, "category_id": 24}, {"id": 7536819, "category_id": 24}, {"id": 8940283, "category_id": 24}, {"id": 3484671, "category_id": 24}, {"id": 3610834, "category_id": 24}, {"id": 30719, "category_id": 24}, {"id": 12189951, "category_id": 24}, {"id": 239, "category_id": 24}, {"id": 2949367, "category_id": 24}, {"id": 6094996, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 3071, "category_id": 25}, {"id": 225, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 25, "category_id": 33}, {"id": 8614332, "category_id": 33}, {"id": 8126695, "category_id": 33}, {"id": 5046313, "category_id": 33}]}, {"image_id": "frankfurt_000001_067474", "file_name": "frankfurt_000001_067474_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7241722, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 227, "category_id": 24}, {"id": 36519, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 6574080, "category_id": 31}, {"id": 12438016, "category_id": 31}, {"id": 4569088, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_067735", "file_name": "frankfurt_000001_067735_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 786687, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 8323100, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_068063", "file_name": "frankfurt_000001_068063_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8447, "category_id": 24}, {"id": 11951871, "category_id": 24}, {"id": 27602, "category_id": 24}, {"id": 7095039, "category_id": 24}, {"id": 17332, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}]}, {"image_id": "frankfurt_000001_068208", "file_name": "frankfurt_000001_068208_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 12065279, "category_id": 24}, {"id": 4260063, "category_id": 24}, {"id": 114, "category_id": 24}, {"id": 5647359, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_068682", "file_name": "frankfurt_000001_068682_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 234, "category_id": 24}, {"id": 8866403, "category_id": 24}, {"id": 7798908, "category_id": 24}, {"id": 2490578, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}]}, {"image_id": "frankfurt_000001_068772", "file_name": "frankfurt_000001_068772_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 113, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 3473420, "category_id": 26}, {"id": 3342386, "category_id": 26}, {"id": 14286848, "category_id": 26}, {"id": 2621549, "category_id": 26}, {"id": 6356992, "category_id": 26}, {"id": 11862076, "category_id": 26}]}, {"image_id": "frankfurt_000001_069633", "file_name": "frankfurt_000001_069633_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3298471, "category_id": 24}, {"id": 139, "category_id": 24}, {"id": 4260091, "category_id": 24}, {"id": 5901686, "category_id": 24}, {"id": 6193407, "category_id": 24}, {"id": 25855, "category_id": 24}, {"id": 6619391, "category_id": 24}, {"id": 356, "category_id": 24}, {"id": 3445622, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 13565952, "category_id": 26}, {"id": 14616070, "category_id": 26}, {"id": 6881306, "category_id": 26}, {"id": 3997696, "category_id": 26}, {"id": 13972224, "category_id": 26}, {"id": 8602368, "category_id": 26}, {"id": 1769472, "category_id": 26}, {"id": 1458184, "category_id": 26}, {"id": 7698956, "category_id": 26}, {"id": 13041664, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 8000256, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 12077312, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 14507828, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 7565141, "category_id": 33}, {"id": 117, "category_id": 33}]}, {"image_id": "frankfurt_000001_070099", "file_name": "frankfurt_000001_070099_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 18015, "category_id": 24}, {"id": 6143, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 4390995, "category_id": 26}, {"id": 14745600, "category_id": 26}, {"id": 9586176, "category_id": 26}, {"id": 14054400, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 5508608, "category_id": 26}, {"id": 11095067, "category_id": 26}, {"id": 3539011, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 12731904, "category_id": 26}, {"id": 3932160, "category_id": 26}]}, {"image_id": "frankfurt_000001_071288", "file_name": "frankfurt_000001_071288_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 9895936, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 16187392, "category_id": 26}, {"id": 2972672, "category_id": 26}, {"id": 9306194, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 7565867, "category_id": 26}, {"id": 2305792, "category_id": 26}, {"id": 2754304, "category_id": 26}, {"id": 13506560, "category_id": 26}, {"id": 4915200, "category_id": 26}, {"id": 6619136, "category_id": 26}, {"id": 3935809, "category_id": 26}, {"id": 15359488, "category_id": 26}]}, {"image_id": "frankfurt_000001_071781", "file_name": "frankfurt_000001_071781_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 13787648, "category_id": 26}, {"id": 2621444, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 11010097, "category_id": 26}, {"id": 14768920, "category_id": 26}, {"id": 1324544, "category_id": 26}]}, {"image_id": "frankfurt_000001_072155", "file_name": "frankfurt_000001_072155_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11665663, "category_id": 24}, {"id": 101, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2176256, "category_id": 26}, {"id": 16449619, "category_id": 26}, {"id": 7819340, "category_id": 26}, {"id": 10944522, "category_id": 26}, {"id": 13307146, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 16056366, "category_id": 26}, {"id": 1638783, "category_id": 26}, {"id": 16462608, "category_id": 26}, {"id": 9830400, "category_id": 26}]}, {"image_id": "frankfurt_000001_072295", "file_name": "frankfurt_000001_072295_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3999744, "category_id": 26}, {"id": 9379405, "category_id": 26}, {"id": 15335515, "category_id": 26}, {"id": 1927680, "category_id": 26}, {"id": 16733952, "category_id": 26}, {"id": 2250300, "category_id": 26}, {"id": 6488116, "category_id": 26}, {"id": 4259951, "category_id": 26}, {"id": 16711771, "category_id": 26}, {"id": 3801088, "category_id": 26}, {"id": 5505087, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 11206657, "category_id": 31}, {"id": 2653440, "category_id": 31}]}, {"image_id": "frankfurt_000001_073088", "file_name": "frankfurt_000001_073088_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_073243", "file_name": "frankfurt_000001_073243_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_073464", "file_name": "frankfurt_000001_073464_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 3304447, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_073911", "file_name": "frankfurt_000001_073911_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9765019, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15073280, "category_id": 32}]}, {"image_id": "frankfurt_000001_075296", "file_name": "frankfurt_000001_075296_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 6422680, "category_id": 33}, {"id": 133, "category_id": 33}, {"id": 7028992, "category_id": 33}, {"id": 5963799, "category_id": 33}]}, {"image_id": "frankfurt_000001_075984", "file_name": "frankfurt_000001_075984_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 245, "category_id": 25}, {"id": 194, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 6574080, "category_id": 31}, {"id": 2100087, "category_id": 33}, {"id": 12, "category_id": 33}, {"id": 21797, "category_id": 33}]}, {"image_id": "frankfurt_000001_076502", "file_name": "frankfurt_000001_076502_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11075839, "category_id": 24}, {"id": 3277012, "category_id": 24}, {"id": 6488218, "category_id": 24}, {"id": 6323199, "category_id": 24}, {"id": 132310, "category_id": 24}, {"id": 9080420, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 2056917, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 3473420, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_077092", "file_name": "frankfurt_000001_077092_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 8913873, "category_id": 24}, {"id": 983208, "category_id": 24}, {"id": 6488319, "category_id": 24}, {"id": 16586, "category_id": 25}, {"id": 174, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 13565952, "category_id": 26}, {"id": 14616070, "category_id": 26}, {"id": 6881306, "category_id": 26}, {"id": 3997696, "category_id": 26}, {"id": 13972224, "category_id": 26}, {"id": 8602368, "category_id": 26}, {"id": 1769472, "category_id": 26}, {"id": 1458184, "category_id": 26}, {"id": 7698956, "category_id": 26}, {"id": 13041664, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 8000256, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_077233", "file_name": "frankfurt_000001_077233_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6708654, "category_id": 24}, {"id": 3372031, "category_id": 24}, {"id": 9402554, "category_id": 24}, {"id": 218, "category_id": 24}, {"id": 18015, "category_id": 24}, {"id": 6143, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 5439681, "category_id": 25}, {"id": 280230, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 14054400, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 5508608, "category_id": 26}, {"id": 11095067, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 6574080, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 9306179, "category_id": 32}, {"id": 9109504, "category_id": 32}, {"id": 16729600, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 0, "category_id": 33}]}, {"image_id": "frankfurt_000001_077434", "file_name": "frankfurt_000001_077434_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 4522203, "category_id": 24}, {"id": 8126643, "category_id": 24}, {"id": 10813538, "category_id": 24}, {"id": 28786, "category_id": 24}, {"id": 3932415, "category_id": 24}, {"id": 1573043, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 524469, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7565867, "category_id": 26}, {"id": 2305792, "category_id": 26}, {"id": 2754304, "category_id": 26}, {"id": 13506560, "category_id": 26}, {"id": 4915200, "category_id": 26}, {"id": 6619136, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 6584, "category_id": 33}]}, {"image_id": "frankfurt_000001_078803", "file_name": "frankfurt_000001_078803_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9990758, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 13787648, "category_id": 26}, {"id": 2621444, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 11010097, "category_id": 26}, {"id": 14768920, "category_id": 26}, {"id": 1324544, "category_id": 26}, {"id": 16711769, "category_id": 26}, {"id": 1835008, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 15073280, "category_id": 32}]}, {"image_id": "frankfurt_000001_079206", "file_name": "frankfurt_000001_079206_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 18837, "category_id": 24}, {"id": 3932339, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16449619, "category_id": 26}, {"id": 7819340, "category_id": 26}, {"id": 10944522, "category_id": 26}, {"id": 13307146, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_080091", "file_name": "frankfurt_000001_080091_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 1638783, "category_id": 26}, {"id": 16462608, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 3999744, "category_id": 26}, {"id": 9379405, "category_id": 26}, {"id": 15335515, "category_id": 26}, {"id": 1927680, "category_id": 26}, {"id": 16733952, "category_id": 26}, {"id": 2250300, "category_id": 26}, {"id": 6488116, "category_id": 26}, {"id": 4259951, "category_id": 26}, {"id": 16711771, "category_id": 26}, {"id": 3801088, "category_id": 26}, {"id": 5505087, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 13959169, "category_id": 26}, {"id": 5385472, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 38, "category_id": 33}]}, {"image_id": "frankfurt_000001_080391", "file_name": "frankfurt_000001_080391_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 10354928, "category_id": 33}]}, {"image_id": "frankfurt_000001_080830", "file_name": "frankfurt_000001_080830_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 239, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 8388660, "category_id": 32}, {"id": 14155776, "category_id": 32}, {"id": 16711790, "category_id": 32}]}, {"image_id": "frankfurt_000001_082087", "file_name": "frankfurt_000001_082087_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 105, "category_id": 24}, {"id": 17900, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 6574080, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 10109116, "category_id": 33}, {"id": 8995027, "category_id": 33}, {"id": 8279760, "category_id": 33}, {"id": 21558, "category_id": 33}]}, {"image_id": "frankfurt_000001_082466", "file_name": "frankfurt_000001_082466_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 6574080, "category_id": 31}, {"id": 13314098, "category_id": 31}, {"id": 15073280, "category_id": 32}, {"id": 16732711, "category_id": 32}, {"id": 8912896, "category_id": 32}, {"id": 7274547, "category_id": 32}, {"id": 15728640, "category_id": 32}, {"id": 16714240, "category_id": 32}, {"id": 10158080, "category_id": 32}, {"id": 16711680, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "frankfurt_000001_083029", "file_name": "frankfurt_000001_083029_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10572185, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 8323327, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 947884, "category_id": 33}, {"id": 1435, "category_id": 33}]}, {"image_id": "frankfurt_000001_083199", "file_name": "frankfurt_000001_083199_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 31103, "category_id": 25}, {"id": 3327, "category_id": 25}, {"id": 8014591, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 10510865, "category_id": 32}, {"id": 16711680, "category_id": 32}, {"id": 16711774, "category_id": 32}, {"id": 8585257, "category_id": 32}, {"id": 16722229, "category_id": 32}, {"id": 13041780, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 1441837, "category_id": 33}, {"id": 983067, "category_id": 33}]}, {"image_id": "frankfurt_000001_083852", "file_name": "frankfurt_000001_083852_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 15073280, "category_id": 32}]}, {"image_id": "lindau_000000_000019", "file_name": "lindau_000000_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 4425216, "category_id": 28}, {"id": 2100087, "category_id": 33}]}, {"image_id": "lindau_000001_000019", "file_name": "lindau_000001_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 4587520, "category_id": 27}]}, {"image_id": "lindau_000002_000019", "file_name": "lindau_000002_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 524288, "category_id": 27}, {"id": 3670068, "category_id": 27}]}, {"image_id": "lindau_000003_000019", "file_name": "lindau_000003_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 4587520, "category_id": 27}]}, {"image_id": "lindau_000004_000019", "file_name": "lindau_000004_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 3473420, "category_id": 26}, {"id": 3342386, "category_id": 26}, {"id": 14286848, "category_id": 26}]}, {"image_id": "lindau_000005_000019", "file_name": "lindau_000005_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2898, "category_id": 27}, {"id": 58, "category_id": 27}, {"id": 1703936, "category_id": 27}]}, {"image_id": "lindau_000006_000019", "file_name": "lindau_000006_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 4587520, "category_id": 27}]}, {"image_id": "lindau_000007_000019", "file_name": "lindau_000007_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 10451456, "category_id": 27}]}, {"image_id": "lindau_000008_000019", "file_name": "lindau_000008_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 7301120, "category_id": 26}]}, {"image_id": "lindau_000009_000019", "file_name": "lindau_000009_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4718847, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 170, "category_id": 33}]}, {"image_id": "lindau_000010_000019", "file_name": "lindau_000010_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 5636227, "category_id": 33}]}, {"image_id": "lindau_000011_000019", "file_name": "lindau_000011_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "lindau_000012_000019", "file_name": "lindau_000012_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 6619391, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "lindau_000013_000019", "file_name": "lindau_000013_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3839, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 36188, "category_id": 24}, {"id": 248, "category_id": 24}, {"id": 8447, "category_id": 24}, {"id": 11951871, "category_id": 24}, {"id": 27602, "category_id": 24}, {"id": 7095039, "category_id": 24}, {"id": 17332, "category_id": 24}, {"id": 10027185, "category_id": 24}, {"id": 6297, "category_id": 24}, {"id": 2101759, "category_id": 24}, {"id": 9770751, "category_id": 24}, {"id": 240, "category_id": 24}, {"id": 30445, "category_id": 24}, {"id": 6029422, "category_id": 24}, {"id": 11141375, "category_id": 24}, {"id": 7421439, "category_id": 24}, {"id": 1902847, "category_id": 24}, {"id": 3276946, "category_id": 24}, {"id": 2818176, "category_id": 24}, {"id": 23039, "category_id": 24}, {"id": 13311, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 16715880, "category_id": 32}]}, {"image_id": "lindau_000014_000019", "file_name": "lindau_000014_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}]}, {"image_id": "lindau_000015_000019", "file_name": "lindau_000015_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}]}, {"image_id": "lindau_000016_000019", "file_name": "lindau_000016_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 4587520, "category_id": 27}]}, {"image_id": "lindau_000017_000019", "file_name": "lindau_000017_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}]}, {"image_id": "lindau_000018_000019", "file_name": "lindau_000018_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 2100087, "category_id": 33}, {"id": 2883682, "category_id": 33}]}, {"image_id": "lindau_000019_000019", "file_name": "lindau_000019_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}]}, {"image_id": "lindau_000020_000019", "file_name": "lindau_000020_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}]}, {"image_id": "lindau_000021_000019", "file_name": "lindau_000021_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}]}, {"image_id": "lindau_000022_000019", "file_name": "lindau_000022_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 4486183, "category_id": 27}, {"id": 6400, "category_id": 27}, {"id": 11948890, "category_id": 27}]}, {"image_id": "lindau_000023_000019", "file_name": "lindau_000023_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7419, "category_id": 24}, {"id": 11469055, "category_id": 24}, {"id": 492145, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 1647279, "category_id": 33}, {"id": 1773421, "category_id": 33}]}, {"image_id": "lindau_000024_000019", "file_name": "lindau_000024_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 30719, "category_id": 24}, {"id": 12189951, "category_id": 24}, {"id": 239, "category_id": 24}, {"id": 2949367, "category_id": 24}, {"id": 6094996, "category_id": 24}, {"id": 8191, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 1048766, "category_id": 24}, {"id": 9471, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 7995502, "category_id": 27}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 4, "category_id": 33}, {"id": 15495, "category_id": 33}]}, {"image_id": "lindau_000025_000019", "file_name": "lindau_000025_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 1721289, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}]}, {"image_id": "lindau_000026_000019", "file_name": "lindau_000026_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 9306112, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}]}, {"image_id": "lindau_000027_000019", "file_name": "lindau_000027_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 9306112, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}]}, {"image_id": "lindau_000028_000019", "file_name": "lindau_000028_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}]}, {"image_id": "lindau_000029_000019", "file_name": "lindau_000029_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 9306112, "category_id": 26}, {"id": 9459828, "category_id": 26}, {"id": 3539200, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}]}, {"image_id": "lindau_000030_000019", "file_name": "lindau_000030_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}]}, {"image_id": "lindau_000031_000019", "file_name": "lindau_000031_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 9306112, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 9633947, "category_id": 33}, {"id": 30988, "category_id": 33}, {"id": 5701710, "category_id": 33}, {"id": 7102870, "category_id": 33}, {"id": 1647279, "category_id": 33}, {"id": 1773421, "category_id": 33}, {"id": 28402, "category_id": 33}, {"id": 10354928, "category_id": 33}, {"id": 138, "category_id": 33}]}, {"image_id": "lindau_000032_000019", "file_name": "lindau_000032_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2330219, "category_id": 21}, {"id": 2100087, "category_id": 33}]}, {"image_id": "lindau_000033_000019", "file_name": "lindau_000033_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}]}, {"image_id": "lindau_000034_000019", "file_name": "lindau_000034_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 9306112, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2371328, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 25, "category_id": 33}]}, {"image_id": "lindau_000035_000019", "file_name": "lindau_000035_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}]}, {"image_id": "lindau_000036_000019", "file_name": "lindau_000036_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 4325383, "category_id": 26}]}, {"image_id": "lindau_000037_000019", "file_name": "lindau_000037_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}]}, {"image_id": "lindau_000038_000019", "file_name": "lindau_000038_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1932406, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 4587520, "category_id": 27}]}, {"image_id": "lindau_000039_000019", "file_name": "lindau_000039_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 9306112, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 11206781, "category_id": 27}]}, {"image_id": "lindau_000040_000019", "file_name": "lindau_000040_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}]}, {"image_id": "lindau_000041_000019", "file_name": "lindau_000041_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 9459828, "category_id": 26}, {"id": 3539200, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 4587520, "category_id": 27}]}, {"image_id": "lindau_000042_000019", "file_name": "lindau_000042_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 1142272, "category_id": 27}, {"id": 8192000, "category_id": 27}]}, {"image_id": "lindau_000043_000019", "file_name": "lindau_000043_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}]}, {"image_id": "lindau_000044_000019", "file_name": "lindau_000044_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 9306112, "category_id": 26}, {"id": 1139579, "category_id": 26}]}, {"image_id": "lindau_000045_000019", "file_name": "lindau_000045_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}]}, {"image_id": "lindau_000046_000019", "file_name": "lindau_000046_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}]}, {"image_id": "lindau_000047_000019", "file_name": "lindau_000047_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}]}, {"image_id": "lindau_000048_000019", "file_name": "lindau_000048_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 12189951, "category_id": 24}, {"id": 9306112, "category_id": 26}]}, {"image_id": "lindau_000049_000019", "file_name": "lindau_000049_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}]}, {"image_id": "lindau_000050_000019", "file_name": "lindau_000050_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 983059, "category_id": 26}]}, {"image_id": "lindau_000051_000019", "file_name": "lindau_000051_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 9306112, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 4587520, "category_id": 27}]}, {"image_id": "lindau_000052_000019", "file_name": "lindau_000052_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "lindau_000053_000019", "file_name": "lindau_000053_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3539200, "category_id": 26}]}, {"image_id": "lindau_000054_000019", "file_name": "lindau_000054_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}]}, {"image_id": "lindau_000055_000019", "file_name": "lindau_000055_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 1376511, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "lindau_000056_000019", "file_name": "lindau_000056_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}]}, {"image_id": "lindau_000057_000019", "file_name": "lindau_000057_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 140, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 15073280, "category_id": 32}]}, {"image_id": "lindau_000058_000019", "file_name": "lindau_000058_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}]}, {"image_id": "munster_000000_000019", "file_name": "munster_000000_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 23963, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 1932406, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 786687, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 8716532, "category_id": 33}, {"id": 26169, "category_id": 33}]}, {"image_id": "munster_000001_000019", "file_name": "munster_000001_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11031017, "category_id": 24}, {"id": 3670271, "category_id": 24}, {"id": 24444, "category_id": 24}, {"id": 2785279, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}]}, {"image_id": "munster_000002_000019", "file_name": "munster_000002_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7095039, "category_id": 24}, {"id": 17332, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 15073280, "category_id": 32}]}, {"image_id": "munster_000003_000019", "file_name": "munster_000003_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1902847, "category_id": 24}, {"id": 3276946, "category_id": 24}, {"id": 2818176, "category_id": 24}, {"id": 23039, "category_id": 24}, {"id": 13311, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 5837055, "category_id": 25}, {"id": 8127999, "category_id": 25}, {"id": 327935, "category_id": 25}, {"id": 149, "category_id": 25}, {"id": 1710079, "category_id": 25}, {"id": 7821543, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 1245232, "category_id": 33}, {"id": 29306, "category_id": 33}, {"id": 6422680, "category_id": 33}, {"id": 133, "category_id": 33}, {"id": 7028992, "category_id": 33}, {"id": 5963799, "category_id": 33}, {"id": 655469, "category_id": 33}]}, {"image_id": "munster_000004_000019", "file_name": "munster_000004_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2556063, "category_id": 24}, {"id": 33279, "category_id": 24}, {"id": 2445055, "category_id": 24}, {"id": 10487916, "category_id": 24}, {"id": 92, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 6553840, "category_id": 33}, {"id": 26803, "category_id": 33}, {"id": 12, "category_id": 33}]}, {"image_id": "munster_000005_000019", "file_name": "munster_000005_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1793674, "category_id": 24}, {"id": 11075839, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 4653109, "category_id": 33}]}, {"image_id": "munster_000006_000019", "file_name": "munster_000006_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 9459828, "category_id": 26}, {"id": 3539200, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}]}, {"image_id": "munster_000007_000019", "file_name": "munster_000007_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 11298815, "category_id": 24}, {"id": 7419, "category_id": 24}, {"id": 11469055, "category_id": 24}, {"id": 492145, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 3604507, "category_id": 27}, {"id": 6750208, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 5833, "category_id": 33}, {"id": 177, "category_id": 33}]}, {"image_id": "munster_000008_000019", "file_name": "munster_000008_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}]}, {"image_id": "munster_000009_000019", "file_name": "munster_000009_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 23963, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}]}, {"image_id": "munster_000010_000019", "file_name": "munster_000010_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 130, "category_id": 24}, {"id": 9765019, "category_id": 24}, {"id": 10572185, "category_id": 24}, {"id": 12255487, "category_id": 24}, {"id": 2162943, "category_id": 24}, {"id": 7471336, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9896, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 8192076, "category_id": 33}, {"id": 3892, "category_id": 33}, {"id": 264436, "category_id": 33}, {"id": 7933374, "category_id": 33}, {"id": 231, "category_id": 33}, {"id": 139, "category_id": 33}]}, {"image_id": "munster_000011_000019", "file_name": "munster_000011_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 30445, "category_id": 24}, {"id": 6029422, "category_id": 24}, {"id": 11141375, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 7421439, "category_id": 24}, {"id": 181, "category_id": 25}, {"id": 163, "category_id": 25}, {"id": 17919, "category_id": 25}, {"id": 8191, "category_id": 25}, {"id": 5837055, "category_id": 25}, {"id": 8127999, "category_id": 25}, {"id": 327935, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 720954, "category_id": 33}, {"id": 30945, "category_id": 33}, {"id": 607660, "category_id": 33}, {"id": 8650759, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 4680131, "category_id": 33}, {"id": 3101756, "category_id": 33}]}, {"image_id": "munster_000012_000019", "file_name": "munster_000012_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9772165, "category_id": 24}, {"id": 25510, "category_id": 24}, {"id": 262397, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 4587520, "category_id": 27}]}, {"image_id": "munster_000013_000019", "file_name": "munster_000013_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3211519, "category_id": 24}, {"id": 235, "category_id": 24}, {"id": 6628267, "category_id": 24}, {"id": 8416736, "category_id": 24}, {"id": 11862783, "category_id": 24}, {"id": 7495423, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 232, "category_id": 24}, {"id": 4980980, "category_id": 25}, {"id": 203, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11862076, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 13565952, "category_id": 26}, {"id": 14616070, "category_id": 26}, {"id": 6881306, "category_id": 26}, {"id": 3997696, "category_id": 26}, {"id": 13972224, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 6574080, "category_id": 31}, {"id": 5870336, "category_id": 31}, {"id": 2100087, "category_id": 33}, {"id": 14, "category_id": 33}, {"id": 19327, "category_id": 33}, {"id": 492931, "category_id": 33}, {"id": 5832728, "category_id": 33}, {"id": 175, "category_id": 33}, {"id": 794228, "category_id": 33}, {"id": 8912942, "category_id": 33}, {"id": 32134, "category_id": 33}, {"id": 5600078, "category_id": 33}]}, {"image_id": "munster_000014_000019", "file_name": "munster_000014_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11927717, "category_id": 24}, {"id": 6708654, "category_id": 24}, {"id": 3372031, "category_id": 24}, {"id": 9402554, "category_id": 24}, {"id": 218, "category_id": 24}, {"id": 18015, "category_id": 24}, {"id": 6143, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 9371806, "category_id": 24}, {"id": 4217475, "category_id": 24}, {"id": 8685741, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 5508608, "category_id": 26}, {"id": 11095067, "category_id": 26}, {"id": 3539011, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 12731904, "category_id": 26}, {"id": 3932160, "category_id": 26}, {"id": 2165347, "category_id": 26}, {"id": 9895936, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 16187392, "category_id": 26}, {"id": 2972672, "category_id": 26}, {"id": 9306194, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 7077888, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 359842, "category_id": 33}]}, {"image_id": "munster_000015_000019", "file_name": "munster_000015_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2305792, "category_id": 26}, {"id": 2754304, "category_id": 26}, {"id": 13506560, "category_id": 26}, {"id": 4915200, "category_id": 26}, {"id": 6619136, "category_id": 26}, {"id": 3935809, "category_id": 26}, {"id": 15359488, "category_id": 26}, {"id": 13787648, "category_id": 26}, {"id": 2621444, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 11010097, "category_id": 26}, {"id": 14768920, "category_id": 26}, {"id": 1324544, "category_id": 26}, {"id": 16711769, "category_id": 26}, {"id": 1835008, "category_id": 26}, {"id": 2176256, "category_id": 26}, {"id": 16449619, "category_id": 26}, {"id": 7819340, "category_id": 26}, {"id": 10944522, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 6101121, "category_id": 33}, {"id": 9961493, "category_id": 33}, {"id": 8847525, "category_id": 33}, {"id": 3318, "category_id": 33}, {"id": 9256583, "category_id": 33}, {"id": 2621458, "category_id": 33}, {"id": 4959, "category_id": 33}, {"id": 2173380, "category_id": 33}, {"id": 8126674, "category_id": 33}]}, {"image_id": "munster_000016_000019", "file_name": "munster_000016_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 1927680, "category_id": 26}, {"id": 16733952, "category_id": 26}, {"id": 2250300, "category_id": 26}, {"id": 6488116, "category_id": 26}, {"id": 4259951, "category_id": 26}, {"id": 16711771, "category_id": 26}, {"id": 3801088, "category_id": 26}, {"id": 5505087, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 13959169, "category_id": 26}, {"id": 5385472, "category_id": 26}, {"id": 5898240, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 12088158, "category_id": 26}, {"id": 9764917, "category_id": 26}, {"id": 10162469, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 4325587, "category_id": 33}]}, {"image_id": "munster_000017_000019", "file_name": "munster_000017_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 393450, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4488448, "category_id": 26}, {"id": 7303680, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 7340063, "category_id": 26}, {"id": 12784493, "category_id": 26}, {"id": 3224669, "category_id": 26}, {"id": 1851224, "category_id": 26}, {"id": 3604491, "category_id": 26}, {"id": 1786942, "category_id": 26}, {"id": 1114112, "category_id": 26}, {"id": 16449536, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 8585216, "category_id": 26}, {"id": 2490447, "category_id": 26}, {"id": 2759168, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 2752691, "category_id": 33}]}, {"image_id": "munster_000018_000019", "file_name": "munster_000018_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 153855, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3539200, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 2293830, "category_id": 33}, {"id": 3473607, "category_id": 33}, {"id": 2555904, "category_id": 33}, {"id": 1998750, "category_id": 33}]}, {"image_id": "munster_000019_000019", "file_name": "munster_000019_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}]}, {"image_id": "munster_000020_000019", "file_name": "munster_000020_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3014876, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 7883550, "category_id": 33}, {"id": 7963904, "category_id": 33}]}, {"image_id": "munster_000021_000019", "file_name": "munster_000021_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 1932406, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 26169, "category_id": 33}, {"id": 9193604, "category_id": 33}]}, {"image_id": "munster_000022_000019", "file_name": "munster_000022_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 19359, "category_id": 25}, {"id": 27647, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 139, "category_id": 33}, {"id": 28040, "category_id": 33}, {"id": 4194313, "category_id": 33}, {"id": 9306325, "category_id": 33}]}, {"image_id": "munster_000023_000019", "file_name": "munster_000023_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 7421439, "category_id": 24}, {"id": 181, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 2424954, "category_id": 33}, {"id": 13, "category_id": 33}, {"id": 3809993, "category_id": 33}, {"id": 143, "category_id": 33}, {"id": 9921375, "category_id": 33}, {"id": 13269, "category_id": 33}, {"id": 8257613, "category_id": 33}, {"id": 5177563, "category_id": 33}, {"id": 27, "category_id": 33}, {"id": 1245232, "category_id": 33}, {"id": 29306, "category_id": 33}]}, {"image_id": "munster_000024_000019", "file_name": "munster_000024_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8257789, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}]}, {"image_id": "munster_000025_000019", "file_name": "munster_000025_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11075839, "category_id": 24}, {"id": 3277012, "category_id": 24}, {"id": 6488218, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 193, "category_id": 33}, {"id": 131, "category_id": 33}, {"id": 169, "category_id": 33}]}, {"image_id": "munster_000026_000019", "file_name": "munster_000026_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8913873, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 203, "category_id": 25}, {"id": 2556159, "category_id": 25}, {"id": 16586, "category_id": 25}, {"id": 174, "category_id": 25}, {"id": 327935, "category_id": 25}, {"id": 1966233, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 13565952, "category_id": 26}, {"id": 14616070, "category_id": 26}, {"id": 6881306, "category_id": 26}, {"id": 3997696, "category_id": 26}, {"id": 13972224, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 1396335, "category_id": 33}, {"id": 14, "category_id": 33}, {"id": 19327, "category_id": 33}, {"id": 492931, "category_id": 33}, {"id": 5832728, "category_id": 33}, {"id": 175, "category_id": 33}, {"id": 794228, "category_id": 33}, {"id": 8912942, "category_id": 33}, {"id": 32134, "category_id": 33}, {"id": 5600078, "category_id": 33}]}, {"image_id": "munster_000027_000019", "file_name": "munster_000027_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 12077312, "category_id": 26}, {"id": 8740660, "category_id": 26}, {"id": 14771200, "category_id": 26}, {"id": 3866624, "category_id": 26}, {"id": 5190144, "category_id": 26}, {"id": 4391731, "category_id": 26}, {"id": 4390995, "category_id": 26}, {"id": 14745600, "category_id": 26}, {"id": 9586176, "category_id": 26}, {"id": 14054400, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 6429, "category_id": 33}, {"id": 3889042, "category_id": 33}, {"id": 186, "category_id": 33}, {"id": 65, "category_id": 33}, {"id": 5525844, "category_id": 33}, {"id": 0, "category_id": 33}]}, {"image_id": "munster_000028_000019", "file_name": "munster_000028_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2165347, "category_id": 26}, {"id": 9895936, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 16187392, "category_id": 26}, {"id": 2972672, "category_id": 26}, {"id": 9306194, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 7565867, "category_id": 26}, {"id": 2305792, "category_id": 26}, {"id": 2754304, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 6300494, "category_id": 33}, {"id": 61, "category_id": 33}, {"id": 64, "category_id": 33}, {"id": 6584, "category_id": 33}]}, {"image_id": "munster_000029_000019", "file_name": "munster_000029_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9990758, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 13787648, "category_id": 26}, {"id": 2621444, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 11010097, "category_id": 26}, {"id": 14768920, "category_id": 26}, {"id": 1324544, "category_id": 26}, {"id": 16711769, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 16432, "category_id": 33}, {"id": 2097230, "category_id": 33}, {"id": 9241034, "category_id": 33}, {"id": 613315, "category_id": 33}, {"id": 3735681, "category_id": 33}, {"id": 6101121, "category_id": 33}, {"id": 9961493, "category_id": 33}]}, {"image_id": "munster_000030_000019", "file_name": "munster_000030_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 9459828, "category_id": 26}, {"id": 3539200, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 6574080, "category_id": 31}, {"id": 2100087, "category_id": 33}, {"id": 684856, "category_id": 33}, {"id": 2293830, "category_id": 33}, {"id": 3473607, "category_id": 33}]}, {"image_id": "munster_000031_000019", "file_name": "munster_000031_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 89, "category_id": 33}, {"id": 12260, "category_id": 33}, {"id": 171, "category_id": 33}, {"id": 1179767, "category_id": 33}, {"id": 5505253, "category_id": 33}, {"id": 4, "category_id": 33}, {"id": 15495, "category_id": 33}]}, {"image_id": "munster_000032_000019", "file_name": "munster_000032_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1721289, "category_id": 24}, {"id": 126, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 9962239, "category_id": 24}, {"id": 6881422, "category_id": 24}, {"id": 7241722, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 227, "category_id": 24}, {"id": 36519, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 12847616, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 7353833, "category_id": 33}]}, {"image_id": "munster_000033_000019", "file_name": "munster_000033_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 8349439, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 4590516, "category_id": 24}, {"id": 7544490, "category_id": 24}, {"id": 165, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 10092556, "category_id": 28}, {"id": 3236352, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 8614303, "category_id": 33}, {"id": 8716532, "category_id": 33}, {"id": 26169, "category_id": 33}]}, {"image_id": "munster_000034_000019", "file_name": "munster_000034_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}]}, {"image_id": "munster_000035_000019", "file_name": "munster_000035_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7095039, "category_id": 24}, {"id": 17332, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}]}, {"image_id": "munster_000036_000019", "file_name": "munster_000036_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7421439, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}]}, {"image_id": "munster_000037_000019", "file_name": "munster_000037_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 5963799, "category_id": 33}, {"id": 655469, "category_id": 33}, {"id": 720954, "category_id": 33}, {"id": 30945, "category_id": 33}]}, {"image_id": "munster_000038_000019", "file_name": "munster_000038_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2445055, "category_id": 24}, {"id": 10487916, "category_id": 24}, {"id": 92, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 2580223, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 4790854, "category_id": 33}, {"id": 6579323, "category_id": 33}, {"id": 10027239, "category_id": 33}, {"id": 5658088, "category_id": 33}, {"id": 193, "category_id": 33}, {"id": 131, "category_id": 33}, {"id": 169, "category_id": 33}]}, {"image_id": "munster_000039_000019", "file_name": "munster_000039_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8913873, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 983208, "category_id": 24}, {"id": 6488319, "category_id": 24}, {"id": 3298471, "category_id": 24}, {"id": 139, "category_id": 24}, {"id": 4260091, "category_id": 24}, {"id": 5901686, "category_id": 24}, {"id": 2256127, "category_id": 25}, {"id": 20735, "category_id": 25}, {"id": 2687231, "category_id": 25}, {"id": 135, "category_id": 25}, {"id": 32665, "category_id": 25}, {"id": 7405823, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 6357042, "category_id": 33}, {"id": 7410045, "category_id": 33}, {"id": 145, "category_id": 33}, {"id": 10, "category_id": 33}, {"id": 6766124, "category_id": 33}]}, {"image_id": "munster_000040_000019", "file_name": "munster_000040_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3233748, "category_id": 24}, {"id": 115, "category_id": 24}, {"id": 21732, "category_id": 24}, {"id": 2330344, "category_id": 24}, {"id": 7667837, "category_id": 24}, {"id": 1310975, "category_id": 24}, {"id": 2631641, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 6815926, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 12077312, "category_id": 26}, {"id": 8740660, "category_id": 26}, {"id": 14771200, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 1114112, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 15616, "category_id": 33}, {"id": 3754, "category_id": 33}, {"id": 202, "category_id": 33}, {"id": 7536697, "category_id": 33}, {"id": 2380062, "category_id": 33}, {"id": 6848328, "category_id": 33}, {"id": 1528025, "category_id": 33}]}, {"image_id": "munster_000041_000019", "file_name": "munster_000041_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7236095, "category_id": 24}, {"id": 1507479, "category_id": 24}, {"id": 7299023, "category_id": 24}, {"id": 1114281, "category_id": 24}, {"id": 139906, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 1789183, "category_id": 25}, {"id": 201, "category_id": 25}, {"id": 3426012, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3932160, "category_id": 26}, {"id": 2165347, "category_id": 26}, {"id": 9895936, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 16187392, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 26381, "category_id": 33}, {"id": 2097353, "category_id": 33}, {"id": 78, "category_id": 33}, {"id": 2621485, "category_id": 33}, {"id": 359842, "category_id": 33}, {"id": 14852, "category_id": 33}, {"id": 4626, "category_id": 33}, {"id": 6300494, "category_id": 33}, {"id": 61, "category_id": 33}, {"id": 64, "category_id": 33}, {"id": 6584, "category_id": 33}, {"id": 8153345, "category_id": 33}, {"id": 6581551, "category_id": 33}, {"id": 123, "category_id": 33}]}, {"image_id": "munster_000042_000019", "file_name": "munster_000042_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 11298815, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 2303, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 1773421, "category_id": 33}, {"id": 28402, "category_id": 33}, {"id": 10354928, "category_id": 33}, {"id": 138, "category_id": 33}, {"id": 1114258, "category_id": 33}, {"id": 4259887, "category_id": 33}, {"id": 5833, "category_id": 33}, {"id": 177, "category_id": 33}, {"id": 89, "category_id": 33}, {"id": 12260, "category_id": 33}, {"id": 171, "category_id": 33}]}, {"image_id": "munster_000043_000019", "file_name": "munster_000043_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3014876, "category_id": 24}, {"id": 7340287, "category_id": 24}, {"id": 105, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 12799, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 5046313, "category_id": 33}, {"id": 5404309, "category_id": 33}, {"id": 165, "category_id": 33}, {"id": 126, "category_id": 33}, {"id": 34114, "category_id": 33}]}, {"image_id": "munster_000044_000019", "file_name": "munster_000044_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 6179839, "category_id": 25}, {"id": 18878, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 5707077, "category_id": 33}, {"id": 29, "category_id": 33}, {"id": 7929910, "category_id": 33}, {"id": 8734772, "category_id": 33}, {"id": 10420386, "category_id": 33}, {"id": 327878, "category_id": 33}, {"id": 5636227, "category_id": 33}]}, {"image_id": "munster_000045_000019", "file_name": "munster_000045_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 604805, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 10551551, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 23489, "category_id": 25}, {"id": 7093759, "category_id": 25}, {"id": 19359, "category_id": 25}, {"id": 27647, "category_id": 25}, {"id": 31103, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 5257653, "category_id": 33}, {"id": 14927, "category_id": 33}, {"id": 8192076, "category_id": 33}, {"id": 3892, "category_id": 33}]}, {"image_id": "munster_000046_000019", "file_name": "munster_000046_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2101759, "category_id": 24}, {"id": 9770751, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 240, "category_id": 24}, {"id": 30445, "category_id": 24}, {"id": 6029422, "category_id": 24}, {"id": 7209215, "category_id": 25}, {"id": 3484159, "category_id": 25}, {"id": 181, "category_id": 25}, {"id": 163, "category_id": 25}, {"id": 17919, "category_id": 25}, {"id": 8191, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 10227906, "category_id": 33}, {"id": 2424954, "category_id": 33}, {"id": 13, "category_id": 33}, {"id": 3809993, "category_id": 33}, {"id": 143, "category_id": 33}, {"id": 9921375, "category_id": 33}, {"id": 13269, "category_id": 33}, {"id": 8257613, "category_id": 33}, {"id": 5177563, "category_id": 33}, {"id": 27, "category_id": 33}, {"id": 1245232, "category_id": 33}]}, {"image_id": "munster_000047_000019", "file_name": "munster_000047_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 31711, "category_id": 24}, {"id": 8257789, "category_id": 24}, {"id": 234, "category_id": 24}, {"id": 8866403, "category_id": 24}, {"id": 7798908, "category_id": 24}, {"id": 2490578, "category_id": 24}, {"id": 2556063, "category_id": 24}, {"id": 33279, "category_id": 24}, {"id": 2445055, "category_id": 24}, {"id": 10487916, "category_id": 24}, {"id": 92, "category_id": 24}, {"id": 6517503, "category_id": 24}, {"id": 4939169, "category_id": 24}, {"id": 9772165, "category_id": 24}, {"id": 25510, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 4456703, "category_id": 25}, {"id": 24063, "category_id": 25}, {"id": 148, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 4653109, "category_id": 33}, {"id": 4485822, "category_id": 33}, {"id": 113, "category_id": 33}, {"id": 7243008, "category_id": 33}, {"id": 5567, "category_id": 33}, {"id": 219504, "category_id": 33}]}, {"image_id": "munster_000048_000019", "file_name": "munster_000048_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 159, "category_id": 24}, {"id": 3014911, "category_id": 24}, {"id": 3211519, "category_id": 24}, {"id": 235, "category_id": 24}, {"id": 6628267, "category_id": 24}, {"id": 8416736, "category_id": 24}, {"id": 11862783, "category_id": 24}, {"id": 7495423, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 232, "category_id": 24}, {"id": 8913873, "category_id": 24}, {"id": 983208, "category_id": 24}, {"id": 6488319, "category_id": 24}, {"id": 3298471, "category_id": 24}, {"id": 139, "category_id": 24}, {"id": 4260091, "category_id": 24}, {"id": 5901686, "category_id": 24}, {"id": 6193407, "category_id": 24}, {"id": 20735, "category_id": 25}, {"id": 2687231, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 13565952, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 6574080, "category_id": 31}, {"id": 2100087, "category_id": 33}, {"id": 7410045, "category_id": 33}, {"id": 145, "category_id": 33}]}, {"image_id": "munster_000049_000019", "file_name": "munster_000049_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 111, "category_id": 24}, {"id": 8603537, "category_id": 24}, {"id": 3233748, "category_id": 24}, {"id": 115, "category_id": 24}, {"id": 21732, "category_id": 24}, {"id": 2330344, "category_id": 24}, {"id": 7667837, "category_id": 24}, {"id": 1310975, "category_id": 24}, {"id": 2631641, "category_id": 24}, {"id": 10748051, "category_id": 24}, {"id": 34539, "category_id": 24}, {"id": 7437491, "category_id": 24}, {"id": 11927717, "category_id": 24}, {"id": 6708654, "category_id": 24}, {"id": 3372031, "category_id": 24}, {"id": 9402554, "category_id": 24}, {"id": 218, "category_id": 24}, {"id": 18015, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 1023, "category_id": 25}, {"id": 5439681, "category_id": 25}, {"id": 280230, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 14054400, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 1528025, "category_id": 33}, {"id": 5398704, "category_id": 33}, {"id": 50, "category_id": 33}, {"id": 5461610, "category_id": 33}, {"id": 68, "category_id": 33}, {"id": 6429, "category_id": 33}, {"id": 3889042, "category_id": 33}, {"id": 186, "category_id": 33}, {"id": 65, "category_id": 33}, {"id": 5525844, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 5594, "category_id": 33}]}, {"image_id": "munster_000050_000019", "file_name": "munster_000050_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4522203, "category_id": 24}, {"id": 8126643, "category_id": 24}, {"id": 10813538, "category_id": 24}, {"id": 28786, "category_id": 24}, {"id": 3932415, "category_id": 24}, {"id": 1573043, "category_id": 24}, {"id": 4456594, "category_id": 24}, {"id": 2197247, "category_id": 24}, {"id": 17257, "category_id": 24}, {"id": 7031, "category_id": 24}, {"id": 8137907, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 197, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 6619136, "category_id": 26}, {"id": 3935809, "category_id": 26}, {"id": 15359488, "category_id": 26}, {"id": 13787648, "category_id": 26}, {"id": 2621444, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 3801256, "category_id": 33}]}, {"image_id": "munster_000051_000019", "file_name": "munster_000051_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9400308, "category_id": 24}, {"id": 19056, "category_id": 24}, {"id": 11665663, "category_id": 24}, {"id": 101, "category_id": 24}, {"id": 18837, "category_id": 24}, {"id": 3932339, "category_id": 24}, {"id": 11078399, "category_id": 24}, {"id": 2450687, "category_id": 24}, {"id": 5570790, "category_id": 24}, {"id": 7938534, "category_id": 24}, {"id": 11796602, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 5631, "category_id": 24}, {"id": 11093996, "category_id": 24}, {"id": 4456567, "category_id": 24}, {"id": 7364, "category_id": 24}, {"id": 4010751, "category_id": 24}, {"id": 9961727, "category_id": 24}, {"id": 32356, "category_id": 24}, {"id": 11692917, "category_id": 24}, {"id": 27391, "category_id": 24}, {"id": 1114367, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4259951, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 14163035, "category_id": 28}, {"id": 1048576, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 182, "category_id": 33}]}, {"image_id": "munster_000052_000019", "file_name": "munster_000052_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11862172, "category_id": 24}, {"id": 8585437, "category_id": 24}, {"id": 16770, "category_id": 24}, {"id": 524896, "category_id": 24}, {"id": 1573003, "category_id": 24}, {"id": 6719487, "category_id": 24}, {"id": 4391167, "category_id": 24}, {"id": 4793855, "category_id": 24}, {"id": 6160639, "category_id": 24}, {"id": 4325575, "category_id": 24}, {"id": 37272, "category_id": 24}, {"id": 1935061, "category_id": 24}, {"id": 9767900, "category_id": 24}, {"id": 1966331, "category_id": 24}, {"id": 7415807, "category_id": 24}, {"id": 18687, "category_id": 24}, {"id": 21503, "category_id": 24}, {"id": 231, "category_id": 24}, {"id": 22783, "category_id": 24}, {"id": 96, "category_id": 24}, {"id": 11075742, "category_id": 24}, {"id": 4587632, "category_id": 24}, {"id": 3211400, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11905, "category_id": 24}, {"id": 4587775, "category_id": 24}, {"id": 25978, "category_id": 24}, {"id": 3175039, "category_id": 24}, {"id": 10616967, "category_id": 24}, {"id": 2303, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3407881, "category_id": 26}, {"id": 15168075, "category_id": 26}, {"id": 8087575, "category_id": 26}, {"id": 11534336, "category_id": 26}, {"id": 1836544, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 35504, "category_id": 33}, {"id": 9864, "category_id": 33}, {"id": 5572641, "category_id": 33}, {"id": 1265200, "category_id": 33}, {"id": 6570562, "category_id": 33}, {"id": 35572, "category_id": 33}, {"id": 4608673, "category_id": 33}, {"id": 226, "category_id": 33}]}, {"image_id": "munster_000053_000019", "file_name": "munster_000053_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3145823, "category_id": 26}, {"id": 11435102, "category_id": 26}, {"id": 1441866, "category_id": 26}, {"id": 6448996, "category_id": 26}, {"id": 4073040, "category_id": 26}, {"id": 1376289, "category_id": 26}, {"id": 7750656, "category_id": 26}, {"id": 1714688, "category_id": 26}, {"id": 7556864, "category_id": 26}, {"id": 7094298, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 6494652, "category_id": 33}, {"id": 8660529, "category_id": 33}, {"id": 4784222, "category_id": 33}, {"id": 104, "category_id": 33}, {"id": 4662297, "category_id": 33}, {"id": 24053, "category_id": 33}, {"id": 21189, "category_id": 33}, {"id": 2097188, "category_id": 33}, {"id": 6881431, "category_id": 33}, {"id": 6963320, "category_id": 33}, {"id": 7682894, "category_id": 33}, {"id": 3484341, "category_id": 33}]}, {"image_id": "munster_000054_000019", "file_name": "munster_000054_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 9459828, "category_id": 26}, {"id": 3539200, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 1647279, "category_id": 33}, {"id": 1773421, "category_id": 33}, {"id": 28402, "category_id": 33}, {"id": 10354928, "category_id": 33}]}, {"image_id": "munster_000055_000019", "file_name": "munster_000055_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 239, "category_id": 24}, {"id": 2949367, "category_id": 24}, {"id": 6094996, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 3071, "category_id": 25}, {"id": 225, "category_id": 25}, {"id": 9471, "category_id": 25}, {"id": 3408127, "category_id": 25}, {"id": 140, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 8614332, "category_id": 33}, {"id": 8126695, "category_id": 33}, {"id": 5046313, "category_id": 33}]}, {"image_id": "munster_000056_000019", "file_name": "munster_000056_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7241722, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 227, "category_id": 24}, {"id": 36519, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 23963, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 1932406, "category_id": 24}, {"id": 4718847, "category_id": 24}, {"id": 10223715, "category_id": 24}, {"id": 9191167, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 4412159, "category_id": 25}, {"id": 128, "category_id": 25}, {"id": 655575, "category_id": 25}, {"id": 3607245, "category_id": 25}, {"id": 165, "category_id": 25}, {"id": 5832894, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 12576, "category_id": 33}, {"id": 8614303, "category_id": 33}, {"id": 8716532, "category_id": 33}, {"id": 26169, "category_id": 33}, {"id": 9193604, "category_id": 33}, {"id": 1835189, "category_id": 33}]}, {"image_id": "munster_000057_000019", "file_name": "munster_000057_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 24444, "category_id": 24}, {"id": 2785279, "category_id": 24}, {"id": 3839, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 36188, "category_id": 24}, {"id": 248, "category_id": 24}, {"id": 8447, "category_id": 24}, {"id": 11951871, "category_id": 24}, {"id": 27602, "category_id": 24}, {"id": 7095039, "category_id": 24}, {"id": 17332, "category_id": 24}, {"id": 10027185, "category_id": 24}, {"id": 6297, "category_id": 24}, {"id": 2101759, "category_id": 24}, {"id": 9770751, "category_id": 24}, {"id": 240, "category_id": 24}, {"id": 30445, "category_id": 24}, {"id": 6029422, "category_id": 24}, {"id": 7209215, "category_id": 25}, {"id": 3484159, "category_id": 25}, {"id": 181, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 2424954, "category_id": 33}, {"id": 13, "category_id": 33}, {"id": 3809993, "category_id": 33}, {"id": 143, "category_id": 33}, {"id": 9921375, "category_id": 33}]}, {"image_id": "munster_000058_000019", "file_name": "munster_000058_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 15615, "category_id": 24}, {"id": 10092722, "category_id": 24}, {"id": 7012607, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 133, "category_id": 33}, {"id": 7028992, "category_id": 33}]}, {"image_id": "munster_000059_000019", "file_name": "munster_000059_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7798908, "category_id": 24}, {"id": 2490578, "category_id": 24}, {"id": 2556063, "category_id": 24}, {"id": 33279, "category_id": 24}, {"id": 2445055, "category_id": 24}, {"id": 10487916, "category_id": 24}, {"id": 92, "category_id": 24}, {"id": 6517503, "category_id": 24}, {"id": 4939169, "category_id": 24}, {"id": 9772165, "category_id": 24}, {"id": 25510, "category_id": 24}, {"id": 262397, "category_id": 24}, {"id": 8388863, "category_id": 24}, {"id": 29183, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 11272192, "category_id": 32}, {"id": 16742912, "category_id": 32}, {"id": 7866952, "category_id": 32}, {"id": 13192704, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 58, "category_id": 33}, {"id": 1179819, "category_id": 33}, {"id": 1376447, "category_id": 33}, {"id": 134, "category_id": 33}, {"id": 4790854, "category_id": 33}, {"id": 6579323, "category_id": 33}, {"id": 10027239, "category_id": 33}, {"id": 5658088, "category_id": 33}]}, {"image_id": "munster_000060_000019", "file_name": "munster_000060_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 232, "category_id": 24}, {"id": 8913873, "category_id": 24}, {"id": 983208, "category_id": 24}, {"id": 6488319, "category_id": 24}, {"id": 3298471, "category_id": 24}, {"id": 139, "category_id": 24}, {"id": 4260091, "category_id": 24}, {"id": 5901686, "category_id": 24}, {"id": 6193407, "category_id": 24}, {"id": 25855, "category_id": 24}, {"id": 6619391, "category_id": 24}, {"id": 356, "category_id": 24}, {"id": 3445622, "category_id": 24}, {"id": 11337983, "category_id": 24}, {"id": 30355, "category_id": 24}, {"id": 8192151, "category_id": 24}, {"id": 9247458, "category_id": 24}, {"id": 1507574, "category_id": 24}, {"id": 146, "category_id": 25}, {"id": 4666292, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 8602368, "category_id": 26}, {"id": 1769472, "category_id": 26}, {"id": 1458184, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 492931, "category_id": 33}, {"id": 5832728, "category_id": 33}, {"id": 175, "category_id": 33}, {"id": 794228, "category_id": 33}, {"id": 8912942, "category_id": 33}, {"id": 32134, "category_id": 33}]}, {"image_id": "munster_000061_000019", "file_name": "munster_000061_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7437491, "category_id": 24}, {"id": 11927717, "category_id": 24}, {"id": 6708654, "category_id": 24}, {"id": 3372031, "category_id": 24}, {"id": 9402554, "category_id": 24}, {"id": 218, "category_id": 24}, {"id": 18015, "category_id": 24}, {"id": 6143, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 9371806, "category_id": 24}, {"id": 4217475, "category_id": 24}, {"id": 8685741, "category_id": 24}, {"id": 3365375, "category_id": 24}, {"id": 7236095, "category_id": 24}, {"id": 1507479, "category_id": 24}, {"id": 7299023, "category_id": 24}, {"id": 1114281, "category_id": 24}, {"id": 3749, "category_id": 25}, {"id": 2100087, "category_id": 33}, {"id": 3889042, "category_id": 33}, {"id": 186, "category_id": 33}]}, {"image_id": "munster_000062_000019", "file_name": "munster_000062_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 166, "category_id": 24}, {"id": 7363257, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 4522203, "category_id": 24}, {"id": 8126643, "category_id": 24}, {"id": 10813538, "category_id": 24}, {"id": 28786, "category_id": 24}, {"id": 3932415, "category_id": 24}, {"id": 1573043, "category_id": 24}, {"id": 4456594, "category_id": 24}, {"id": 2197247, "category_id": 24}, {"id": 17257, "category_id": 24}, {"id": 7031, "category_id": 24}, {"id": 8137907, "category_id": 24}, {"id": 162, "category_id": 24}, {"id": 1245349, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 3839, "category_id": 25}, {"id": 6053513, "category_id": 25}, {"id": 2100087, "category_id": 33}, {"id": 6581551, "category_id": 33}, {"id": 123, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 3801256, "category_id": 33}]}, {"image_id": "munster_000063_000019", "file_name": "munster_000063_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9400308, "category_id": 24}, {"id": 19056, "category_id": 24}, {"id": 11665663, "category_id": 24}, {"id": 101, "category_id": 24}, {"id": 18837, "category_id": 24}, {"id": 3932339, "category_id": 24}, {"id": 11078399, "category_id": 24}, {"id": 2450687, "category_id": 24}, {"id": 5570790, "category_id": 24}, {"id": 7938534, "category_id": 24}, {"id": 11796602, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 5631, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 7156735, "category_id": 25}, {"id": 524442, "category_id": 25}, {"id": 2279, "category_id": 25}, {"id": 73471, "category_id": 25}, {"id": 6029567, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 1927680, "category_id": 26}, {"id": 16733952, "category_id": 26}, {"id": 2250300, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 171, "category_id": 33}, {"id": 230, "category_id": 33}, {"id": 9699538, "category_id": 33}, {"id": 68, "category_id": 33}]}, {"image_id": "munster_000064_000019", "file_name": "munster_000064_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 131327, "category_id": 24}, {"id": 11862172, "category_id": 24}, {"id": 8585437, "category_id": 24}, {"id": 16770, "category_id": 24}, {"id": 524896, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 12088158, "category_id": 26}, {"id": 9764917, "category_id": 26}, {"id": 10162469, "category_id": 26}, {"id": 11534428, "category_id": 26}, {"id": 9699328, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 34867, "category_id": 33}, {"id": 97648, "category_id": 33}]}, {"image_id": "munster_000065_000019", "file_name": "munster_000065_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 7340063, "category_id": 26}, {"id": 12784493, "category_id": 26}, {"id": 3224669, "category_id": 26}, {"id": 1851224, "category_id": 26}, {"id": 3604491, "category_id": 26}, {"id": 1786942, "category_id": 26}, {"id": 1114112, "category_id": 26}, {"id": 16449536, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 8585216, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 198, "category_id": 33}]}, {"image_id": "munster_000066_000019", "file_name": "munster_000066_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 177, "category_id": 33}, {"id": 89, "category_id": 33}, {"id": 12260, "category_id": 33}]}, {"image_id": "munster_000067_000019", "file_name": "munster_000067_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "munster_000068_000019", "file_name": "munster_000068_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 10420386, "category_id": 33}, {"id": 327878, "category_id": 33}]}, {"image_id": "munster_000069_000019", "file_name": "munster_000069_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7471336, "category_id": 24}, {"id": 604805, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 10551551, "category_id": 24}, {"id": 28574, "category_id": 24}, {"id": 11031017, "category_id": 24}, {"id": 3670271, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 19359, "category_id": 25}, {"id": 27647, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 28040, "category_id": 33}, {"id": 4194313, "category_id": 33}, {"id": 9306325, "category_id": 33}, {"id": 160, "category_id": 33}]}, {"image_id": "munster_000070_000019", "file_name": "munster_000070_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7421439, "category_id": 24}, {"id": 1902847, "category_id": 24}, {"id": 3276946, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 163, "category_id": 25}, {"id": 17919, "category_id": 25}, {"id": 8191, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 6422680, "category_id": 33}, {"id": 133, "category_id": 33}, {"id": 7028992, "category_id": 33}, {"id": 5963799, "category_id": 33}, {"id": 655469, "category_id": 33}, {"id": 720954, "category_id": 33}, {"id": 30945, "category_id": 33}, {"id": 607660, "category_id": 33}]}, {"image_id": "munster_000071_000019", "file_name": "munster_000071_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 13192704, "category_id": 32}, {"id": 11010048, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 1179819, "category_id": 33}, {"id": 1376447, "category_id": 33}, {"id": 134, "category_id": 33}, {"id": 4790854, "category_id": 33}, {"id": 6579323, "category_id": 33}, {"id": 10027239, "category_id": 33}, {"id": 5658088, "category_id": 33}, {"id": 193, "category_id": 33}, {"id": 131, "category_id": 33}, {"id": 169, "category_id": 33}, {"id": 7077996, "category_id": 33}, {"id": 228, "category_id": 33}, {"id": 67, "category_id": 33}, {"id": 4653235, "category_id": 33}, {"id": 1461058, "category_id": 33}, {"id": 38, "category_id": 33}]}, {"image_id": "munster_000072_000019", "file_name": "munster_000072_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4260091, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 13565952, "category_id": 26}, {"id": 14616070, "category_id": 26}, {"id": 6881306, "category_id": 26}, {"id": 3997696, "category_id": 26}, {"id": 13972224, "category_id": 26}, {"id": 8602368, "category_id": 26}, {"id": 1769472, "category_id": 26}, {"id": 1458184, "category_id": 26}, {"id": 7698956, "category_id": 26}, {"id": 13041664, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 8000256, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 5600078, "category_id": 33}, {"id": 10092608, "category_id": 33}]}, {"image_id": "munster_000073_000019", "file_name": "munster_000073_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 12077312, "category_id": 26}, {"id": 8740660, "category_id": 26}, {"id": 14771200, "category_id": 26}, {"id": 3866624, "category_id": 26}, {"id": 5190144, "category_id": 26}, {"id": 4391731, "category_id": 26}, {"id": 4390995, "category_id": 26}, {"id": 14745600, "category_id": 26}, {"id": 9586176, "category_id": 26}, {"id": 14054400, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 5508608, "category_id": 26}, {"id": 11095067, "category_id": 26}, {"id": 3539011, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 12731904, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 9699328, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 5594, "category_id": 33}, {"id": 2687094, "category_id": 33}, {"id": 6291534, "category_id": 33}, {"id": 8978432, "category_id": 33}, {"id": 26381, "category_id": 33}, {"id": 2097353, "category_id": 33}, {"id": 78, "category_id": 33}]}, {"image_id": "munster_000074_000019", "file_name": "munster_000074_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4456594, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7565867, "category_id": 26}, {"id": 2305792, "category_id": 26}, {"id": 2754304, "category_id": 26}, {"id": 13506560, "category_id": 26}, {"id": 4915200, "category_id": 26}, {"id": 6619136, "category_id": 26}, {"id": 3935809, "category_id": 26}, {"id": 15359488, "category_id": 26}, {"id": 13787648, "category_id": 26}, {"id": 2621444, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 11010097, "category_id": 26}, {"id": 14768920, "category_id": 26}, {"id": 1324544, "category_id": 26}, {"id": 16711769, "category_id": 26}, {"id": 1835008, "category_id": 26}, {"id": 2176256, "category_id": 26}, {"id": 16449619, "category_id": 26}, {"id": 7819340, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 3735681, "category_id": 33}, {"id": 6101121, "category_id": 33}, {"id": 9961493, "category_id": 33}, {"id": 8847525, "category_id": 33}, {"id": 3318, "category_id": 33}, {"id": 9256583, "category_id": 33}]}, {"image_id": "munster_000075_000019", "file_name": "munster_000075_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 524442, "category_id": 25}, {"id": 2279, "category_id": 25}, {"id": 73471, "category_id": 25}, {"id": 6029567, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 1927680, "category_id": 26}, {"id": 16733952, "category_id": 26}, {"id": 2250300, "category_id": 26}, {"id": 6488116, "category_id": 26}, {"id": 4259951, "category_id": 26}, {"id": 16711771, "category_id": 26}, {"id": 3801088, "category_id": 26}, {"id": 5505087, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 13959169, "category_id": 26}, {"id": 5385472, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 38, "category_id": 33}, {"id": 4882133, "category_id": 33}, {"id": 2556076, "category_id": 33}, {"id": 2956444, "category_id": 33}]}, {"image_id": "munster_000076_000019", "file_name": "munster_000076_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 11534428, "category_id": 26}, {"id": 9699328, "category_id": 26}, {"id": 4488448, "category_id": 26}, {"id": 7303680, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 131222, "category_id": 33}]}, {"image_id": "munster_000077_000019", "file_name": "munster_000077_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 12784493, "category_id": 26}, {"id": 3224669, "category_id": 26}, {"id": 1851224, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 130, "category_id": 33}, {"id": 20405, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 9240633, "category_id": 33}, {"id": 2752523, "category_id": 33}]}, {"image_id": "munster_000078_000019", "file_name": "munster_000078_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 153855, "category_id": 25}, {"id": 407, "category_id": 25}, {"id": 786666, "category_id": 25}, {"id": 26816, "category_id": 25}, {"id": 196814, "category_id": 25}, {"id": 1376511, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 1647279, "category_id": 33}, {"id": 1773421, "category_id": 33}, {"id": 28402, "category_id": 33}, {"id": 10354928, "category_id": 33}, {"id": 138, "category_id": 33}, {"id": 1114258, "category_id": 33}, {"id": 4259887, "category_id": 33}, {"id": 5833, "category_id": 33}, {"id": 177, "category_id": 33}, {"id": 89, "category_id": 33}]}, {"image_id": "munster_000079_000019", "file_name": "munster_000079_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 14591, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 3014876, "category_id": 24}, {"id": 7340287, "category_id": 24}, {"id": 105, "category_id": 24}, {"id": 12799, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 165, "category_id": 33}, {"id": 126, "category_id": 33}, {"id": 34114, "category_id": 33}, {"id": 10109116, "category_id": 33}]}, {"image_id": "munster_000080_000019", "file_name": "munster_000080_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 8847529, "category_id": 33}, {"id": 6512030, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 170, "category_id": 33}, {"id": 2753103, "category_id": 33}]}, {"image_id": "munster_000081_000019", "file_name": "munster_000081_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}]}, {"image_id": "munster_000082_000019", "file_name": "munster_000082_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 14927, "category_id": 33}]}, {"image_id": "munster_000083_000019", "file_name": "munster_000083_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10027185, "category_id": 24}, {"id": 6297, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 28040, "category_id": 33}]}, {"image_id": "munster_000084_000019", "file_name": "munster_000084_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6029422, "category_id": 24}, {"id": 11141375, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 3484159, "category_id": 25}, {"id": 181, "category_id": 25}, {"id": 163, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 8912896, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 3809993, "category_id": 33}, {"id": 143, "category_id": 33}, {"id": 9921375, "category_id": 33}, {"id": 13269, "category_id": 33}, {"id": 8257613, "category_id": 33}, {"id": 5177563, "category_id": 33}]}, {"image_id": "munster_000085_000019", "file_name": "munster_000085_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1441920, "category_id": 24}, {"id": 3080341, "category_id": 24}, {"id": 31711, "category_id": 24}, {"id": 8257789, "category_id": 24}, {"id": 234, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 3101756, "category_id": 33}, {"id": 7934752, "category_id": 33}, {"id": 23105, "category_id": 33}, {"id": 152, "category_id": 33}, {"id": 6553840, "category_id": 33}, {"id": 26803, "category_id": 33}, {"id": 12, "category_id": 33}, {"id": 21797, "category_id": 33}, {"id": 9240772, "category_id": 33}]}, {"image_id": "munster_000086_000019", "file_name": "munster_000086_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 3473420, "category_id": 26}, {"id": 3342386, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 7077996, "category_id": 33}, {"id": 228, "category_id": 33}, {"id": 67, "category_id": 33}, {"id": 4653235, "category_id": 33}]}, {"image_id": "munster_000087_000019", "file_name": "munster_000087_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 13565952, "category_id": 26}, {"id": 14616070, "category_id": 26}, {"id": 6881306, "category_id": 26}, {"id": 3997696, "category_id": 26}, {"id": 13972224, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 1396335, "category_id": 33}, {"id": 14, "category_id": 33}]}, {"image_id": "munster_000088_000019", "file_name": "munster_000088_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 21732, "category_id": 24}, {"id": 2330344, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 13041664, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 8000256, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 12077312, "category_id": 26}, {"id": 8740660, "category_id": 26}, {"id": 14771200, "category_id": 26}, {"id": 3866624, "category_id": 26}, {"id": 5190144, "category_id": 26}, {"id": 4391731, "category_id": 26}, {"id": 4390995, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 7536697, "category_id": 33}]}, {"image_id": "munster_000089_000019", "file_name": "munster_000089_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4217475, "category_id": 24}, {"id": 8685741, "category_id": 24}, {"id": 3365375, "category_id": 24}, {"id": 7236095, "category_id": 24}, {"id": 1507479, "category_id": 24}, {"id": 7299023, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 5508608, "category_id": 26}, {"id": 11095067, "category_id": 26}, {"id": 3539011, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 12731904, "category_id": 26}, {"id": 3932160, "category_id": 26}, {"id": 2165347, "category_id": 26}, {"id": 9895936, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 16187392, "category_id": 26}, {"id": 2972672, "category_id": 26}, {"id": 9306194, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 359842, "category_id": 33}, {"id": 14852, "category_id": 33}, {"id": 4626, "category_id": 33}, {"id": 6300494, "category_id": 33}, {"id": 61, "category_id": 33}, {"id": 64, "category_id": 33}]}, {"image_id": "munster_000090_000019", "file_name": "munster_000090_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 7361535, "category_id": 25}, {"id": 2303, "category_id": 25}, {"id": 7536895, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 58, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 89, "category_id": 33}, {"id": 12260, "category_id": 33}, {"id": 171, "category_id": 33}]}, {"image_id": "munster_000091_000019", "file_name": "munster_000091_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3014876, "category_id": 24}, {"id": 7340287, "category_id": 24}, {"id": 105, "category_id": 24}, {"id": 17900, "category_id": 24}, {"id": 1721289, "category_id": 24}, {"id": 126, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 6514431, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 6574080, "category_id": 31}, {"id": 2100087, "category_id": 33}, {"id": 8279760, "category_id": 33}, {"id": 21558, "category_id": 33}]}, {"image_id": "munster_000092_000019", "file_name": "munster_000092_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 5783718, "category_id": 25}, {"id": 5864064, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 1835189, "category_id": 33}, {"id": 22039, "category_id": 33}, {"id": 947884, "category_id": 33}]}, {"image_id": "munster_000093_000019", "file_name": "munster_000093_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "munster_000094_000019", "file_name": "munster_000094_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 30445, "category_id": 24}, {"id": 6029422, "category_id": 24}, {"id": 11141375, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 3484159, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 16711680, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 655469, "category_id": 33}, {"id": 720954, "category_id": 33}]}, {"image_id": "munster_000095_000019", "file_name": "munster_000095_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 33279, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 21797, "category_id": 33}]}, {"image_id": "munster_000096_000019", "file_name": "munster_000096_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 7143679, "category_id": 25}, {"id": 247, "category_id": 25}, {"id": 2556093, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 10027239, "category_id": 33}, {"id": 5658088, "category_id": 33}, {"id": 193, "category_id": 33}]}, {"image_id": "munster_000097_000019", "file_name": "munster_000097_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 4980980, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2621549, "category_id": 26}, {"id": 6356992, "category_id": 26}, {"id": 11862076, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 13565952, "category_id": 26}, {"id": 14616070, "category_id": 26}, {"id": 6881306, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 10, "category_id": 33}, {"id": 6766124, "category_id": 33}, {"id": 1396335, "category_id": 33}, {"id": 14, "category_id": 33}, {"id": 19327, "category_id": 33}, {"id": 492931, "category_id": 33}, {"id": 5832728, "category_id": 33}, {"id": 175, "category_id": 33}, {"id": 794228, "category_id": 33}]}, {"image_id": "munster_000098_000019", "file_name": "munster_000098_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 12077312, "category_id": 26}, {"id": 8740660, "category_id": 26}, {"id": 14771200, "category_id": 26}, {"id": 3866624, "category_id": 26}, {"id": 5190144, "category_id": 26}, {"id": 4391731, "category_id": 26}, {"id": 4390995, "category_id": 26}, {"id": 14745600, "category_id": 26}, {"id": 9586176, "category_id": 26}, {"id": 14054400, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 50, "category_id": 33}, {"id": 5461610, "category_id": 33}]}, {"image_id": "munster_000099_000019", "file_name": "munster_000099_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 6488064, "category_id": 26}, {"id": 5508608, "category_id": 26}, {"id": 11095067, "category_id": 26}, {"id": 3539011, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 12731904, "category_id": 26}, {"id": 3932160, "category_id": 26}, {"id": 2165347, "category_id": 26}, {"id": 9895936, "category_id": 26}, {"id": 13500416, "category_id": 26}, {"id": 16187392, "category_id": 26}, {"id": 2972672, "category_id": 26}, {"id": 9306194, "category_id": 26}, {"id": 6946816, "category_id": 26}, {"id": 9830400, "category_id": 26}, {"id": 7565867, "category_id": 26}, {"id": 2305792, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 4626, "category_id": 33}]}, {"image_id": "munster_000100_000019", "file_name": "munster_000100_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 9306112, "category_id": 26}, {"id": 13506560, "category_id": 26}]}, {"image_id": "munster_000101_000019", "file_name": "munster_000101_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 162, "category_id": 24}, {"id": 1245349, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 3839, "category_id": 25}, {"id": 6053513, "category_id": 25}, {"id": 4481719, "category_id": 25}, {"id": 135, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11010097, "category_id": 26}, {"id": 14768920, "category_id": 26}, {"id": 1324544, "category_id": 26}, {"id": 16711769, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 16432, "category_id": 33}, {"id": 2097230, "category_id": 33}]}, {"image_id": "munster_000102_000019", "file_name": "munster_000102_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 26816, "category_id": 25}, {"id": 196814, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 9633947, "category_id": 33}, {"id": 30988, "category_id": 33}, {"id": 5701710, "category_id": 33}, {"id": 7102870, "category_id": 33}, {"id": 1647279, "category_id": 33}]}, {"image_id": "munster_000103_000019", "file_name": "munster_000103_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3610834, "category_id": 24}, {"id": 30719, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 8257791, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 15495, "category_id": 33}, {"id": 14948, "category_id": 33}, {"id": 25, "category_id": 33}]}, {"image_id": "munster_000104_000019", "file_name": "munster_000104_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10451711, "category_id": 24}, {"id": 9962239, "category_id": 24}, {"id": 6881422, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 8388608, "category_id": 33}, {"id": 7353833, "category_id": 33}]}, {"image_id": "munster_000105_000019", "file_name": "munster_000105_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 8349439, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 4590516, "category_id": 24}, {"id": 3607245, "category_id": 25}, {"id": 165, "category_id": 25}, {"id": 5832894, "category_id": 25}, {"id": 6634940, "category_id": 25}, {"id": 8323327, "category_id": 25}, {"id": 3539199, "category_id": 25}, {"id": 9896, "category_id": 25}, {"id": 6514431, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 1435, "category_id": 33}, {"id": 204, "category_id": 33}, {"id": 33792, "category_id": 33}, {"id": 147, "category_id": 33}, {"id": 6109, "category_id": 33}]}, {"image_id": "munster_000106_000019", "file_name": "munster_000106_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11951871, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}]}, {"image_id": "munster_000107_000019", "file_name": "munster_000107_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4587520, "category_id": 27}]}, {"image_id": "munster_000108_000019", "file_name": "munster_000108_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 15615, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}]}, {"image_id": "munster_000109_000019", "file_name": "munster_000109_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2556063, "category_id": 24}, {"id": 33279, "category_id": 24}, {"id": 2445055, "category_id": 24}, {"id": 10487916, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 13762681, "category_id": 26}, {"id": 5201212, "category_id": 26}]}, {"image_id": "munster_000110_000019", "file_name": "munster_000110_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 3473420, "category_id": 26}]}, {"image_id": "munster_000111_000019", "file_name": "munster_000111_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 8913873, "category_id": 24}, {"id": 983208, "category_id": 24}, {"id": 6488319, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 13565952, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 7410045, "category_id": 33}, {"id": 145, "category_id": 33}, {"id": 10, "category_id": 33}, {"id": 6766124, "category_id": 33}, {"id": 1396335, "category_id": 33}]}, {"image_id": "munster_000112_000019", "file_name": "munster_000112_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 1769472, "category_id": 26}, {"id": 1458184, "category_id": 26}, {"id": 7698956, "category_id": 26}, {"id": 13041664, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 8000256, "category_id": 26}, {"id": 16121856, "category_id": 26}, {"id": 2126351, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 12077312, "category_id": 26}, {"id": 8740660, "category_id": 26}, {"id": 14771200, "category_id": 26}, {"id": 3866624, "category_id": 26}, {"id": 5190144, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 3754, "category_id": 33}, {"id": 202, "category_id": 33}, {"id": 7536697, "category_id": 33}]}, {"image_id": "munster_000113_000019", "file_name": "munster_000113_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4217475, "category_id": 24}, {"id": 8685741, "category_id": 24}, {"id": 3365375, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}]}, {"image_id": "munster_000114_000019", "file_name": "munster_000114_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 1579264, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 9633947, "category_id": 33}, {"id": 30988, "category_id": 33}]}, {"image_id": "munster_000115_000019", "file_name": "munster_000115_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 3604694, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 5833, "category_id": 33}, {"id": 177, "category_id": 33}]}, {"image_id": "munster_000116_000019", "file_name": "munster_000116_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1048766, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}]}, {"image_id": "munster_000117_000019", "file_name": "munster_000117_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}]}, {"image_id": "munster_000118_000019", "file_name": "munster_000118_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 1572910, "category_id": 26}, {"id": 4325383, "category_id": 26}, {"id": 1997312, "category_id": 26}, {"id": 16725317, "category_id": 26}, {"id": 16201052, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6568960, "category_id": 28}]}, {"image_id": "munster_000119_000019", "file_name": "munster_000119_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 170, "category_id": 33}, {"id": 2753103, "category_id": 33}]}, {"image_id": "munster_000120_000019", "file_name": "munster_000120_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 12845068, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}]}, {"image_id": "munster_000121_000019", "file_name": "munster_000121_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "munster_000122_000019", "file_name": "munster_000122_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 22517, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "munster_000123_000019", "file_name": "munster_000123_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "munster_000124_000019", "file_name": "munster_000124_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 17919, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}]}, {"image_id": "munster_000125_000019", "file_name": "munster_000125_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 3042666, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 6574080, "category_id": 31}, {"id": 5081653, "category_id": 31}, {"id": 2100087, "category_id": 33}, {"id": 8650759, "category_id": 33}, {"id": 0, "category_id": 33}]}, {"image_id": "munster_000126_000019", "file_name": "munster_000126_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 153855, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3539200, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 9502720, "category_id": 26}, {"id": 10682448, "category_id": 26}, {"id": 9764864, "category_id": 26}, {"id": 9204775, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 9319, "category_id": 33}, {"id": 9461457, "category_id": 33}]}, {"image_id": "munster_000127_000019", "file_name": "munster_000127_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7419, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 10354928, "category_id": 33}, {"id": 138, "category_id": 33}]}, {"image_id": "munster_000128_000019", "file_name": "munster_000128_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2949367, "category_id": 24}, {"id": 6094996, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 2493266, "category_id": 26}, {"id": 917562, "category_id": 26}, {"id": 6422528, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 46, "category_id": 27}, {"id": 6568960, "category_id": 28}]}, {"image_id": "munster_000129_000019", "file_name": "munster_000129_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 31434, "category_id": 25}, {"id": 8009215, "category_id": 25}, {"id": 6895103, "category_id": 25}, {"id": 6179839, "category_id": 25}, {"id": 18878, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 7301120, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 9961472, "category_id": 26}, {"id": 12913152, "category_id": 26}, {"id": 4390912, "category_id": 26}, {"id": 15138816, "category_id": 26}, {"id": 15940864, "category_id": 26}, {"id": 16711723, "category_id": 26}, {"id": 7536719, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 8126476, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 12576, "category_id": 33}, {"id": 8614303, "category_id": 33}]}, {"image_id": "munster_000130_000019", "file_name": "munster_000130_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 16399629, "category_id": 26}, {"id": 9044030, "category_id": 26}, {"id": 5196544, "category_id": 26}, {"id": 8153909, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 4587520, "category_id": 27}]}, {"image_id": "munster_000131_000019", "file_name": "munster_000131_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 4937472, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 264436, "category_id": 33}, {"id": 7933374, "category_id": 33}, {"id": 231, "category_id": 33}]}, {"image_id": "munster_000132_000019", "file_name": "munster_000132_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 8192000, "category_id": 26}, {"id": 3294573, "category_id": 26}, {"id": 991044, "category_id": 26}, {"id": 15143016, "category_id": 26}]}, {"image_id": "munster_000133_000019", "file_name": "munster_000133_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 12065279, "category_id": 24}, {"id": 4260063, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 16711680, "category_id": 32}, {"id": 2100087, "category_id": 33}]}, {"image_id": "munster_000134_000019", "file_name": "munster_000134_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7012607, "category_id": 24}, {"id": 1441920, "category_id": 24}, {"id": 3080341, "category_id": 24}, {"id": 31711, "category_id": 24}, {"id": 8257789, "category_id": 24}, {"id": 234, "category_id": 24}, {"id": 8866403, "category_id": 24}, {"id": 7798908, "category_id": 24}, {"id": 2490578, "category_id": 24}, {"id": 2556063, "category_id": 24}, {"id": 33279, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 7813685, "category_id": 26}, {"id": 15859712, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 4680131, "category_id": 33}, {"id": 3101756, "category_id": 33}, {"id": 7934752, "category_id": 33}]}, {"image_id": "munster_000135_000019", "file_name": "munster_000135_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4738816, "category_id": 26}, {"id": 5636129, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 6553840, "category_id": 33}, {"id": 26803, "category_id": 33}]}, {"image_id": "munster_000136_000019", "file_name": "munster_000136_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 113, "category_id": 24}, {"id": 1793674, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 7143679, "category_id": 25}, {"id": 247, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 4653109, "category_id": 33}, {"id": 4485822, "category_id": 33}, {"id": 7243008, "category_id": 33}]}, {"image_id": "munster_000137_000019", "file_name": "munster_000137_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 2056917, "category_id": 24}, {"id": 159, "category_id": 24}, {"id": 3014911, "category_id": 24}, {"id": 3211519, "category_id": 24}, {"id": 235, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 6579323, "category_id": 33}]}, {"image_id": "munster_000138_000019", "file_name": "munster_000138_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 11298815, "category_id": 24}, {"id": 7419, "category_id": 24}, {"id": 11469055, "category_id": 24}, {"id": 492145, "category_id": 24}, {"id": 7536819, "category_id": 24}, {"id": 8940283, "category_id": 24}, {"id": 3484671, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 1269, "category_id": 25}, {"id": 25599, "category_id": 25}, {"id": 8257791, "category_id": 25}, {"id": 2162871, "category_id": 25}, {"id": 3071, "category_id": 25}, {"id": 225, "category_id": 25}, {"id": 9471, "category_id": 25}, {"id": 3408127, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 15495, "category_id": 33}, {"id": 14948, "category_id": 33}, {"id": 25, "category_id": 33}, {"id": 8614332, "category_id": 33}, {"id": 8126695, "category_id": 33}, {"id": 5046313, "category_id": 33}, {"id": 5404309, "category_id": 33}, {"id": 165, "category_id": 33}, {"id": 126, "category_id": 33}, {"id": 34114, "category_id": 33}]}, {"image_id": "munster_000139_000019", "file_name": "munster_000139_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 23963, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 9801309, "category_id": 24}, {"id": 1932406, "category_id": 24}, {"id": 4718847, "category_id": 24}, {"id": 10223715, "category_id": 24}, {"id": 9191167, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 8349439, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 4590516, "category_id": 24}, {"id": 7544490, "category_id": 24}, {"id": 130, "category_id": 24}, {"id": 9765019, "category_id": 24}, {"id": 10572185, "category_id": 24}, {"id": 8323327, "category_id": 25}, {"id": 3539199, "category_id": 25}, {"id": 9896, "category_id": 25}, {"id": 6514431, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 26169, "category_id": 33}, {"id": 9193604, "category_id": 33}, {"id": 1835189, "category_id": 33}, {"id": 22039, "category_id": 33}, {"id": 947884, "category_id": 33}, {"id": 1435, "category_id": 33}, {"id": 204, "category_id": 33}, {"id": 33792, "category_id": 33}]}, {"image_id": "munster_000140_000019", "file_name": "munster_000140_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 248, "category_id": 24}, {"id": 8447, "category_id": 24}, {"id": 11951871, "category_id": 24}, {"id": 27602, "category_id": 24}, {"id": 7095039, "category_id": 24}, {"id": 17332, "category_id": 24}, {"id": 10027185, "category_id": 24}, {"id": 6297, "category_id": 24}, {"id": 2101759, "category_id": 24}, {"id": 9770751, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 240, "category_id": 24}, {"id": 30445, "category_id": 24}, {"id": 6029422, "category_id": 24}, {"id": 7209215, "category_id": 25}, {"id": 3484159, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 65771, "category_id": 33}, {"id": 1441837, "category_id": 33}, {"id": 983067, "category_id": 33}, {"id": 20708, "category_id": 33}, {"id": 10939, "category_id": 33}, {"id": 7936991, "category_id": 33}, {"id": 10227906, "category_id": 33}]}, {"image_id": "munster_000141_000019", "file_name": "munster_000141_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 3937500, "category_id": 24}, {"id": 4260063, "category_id": 24}, {"id": 114, "category_id": 24}, {"id": 5647359, "category_id": 24}, {"id": 244, "category_id": 24}, {"id": 11758788, "category_id": 24}, {"id": 15615, "category_id": 24}, {"id": 10092722, "category_id": 24}, {"id": 7012607, "category_id": 24}, {"id": 1441920, "category_id": 24}, {"id": 3080341, "category_id": 24}, {"id": 31711, "category_id": 24}, {"id": 8257789, "category_id": 24}, {"id": 234, "category_id": 24}, {"id": 8866403, "category_id": 24}, {"id": 7798908, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 245, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 720954, "category_id": 33}, {"id": 30945, "category_id": 33}, {"id": 607660, "category_id": 33}, {"id": 8650759, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 4680131, "category_id": 33}, {"id": 3101756, "category_id": 33}, {"id": 7934752, "category_id": 33}, {"id": 23105, "category_id": 33}]}, {"image_id": "munster_000142_000019", "file_name": "munster_000142_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 262397, "category_id": 24}, {"id": 8388863, "category_id": 24}, {"id": 29183, "category_id": 24}, {"id": 113, "category_id": 24}, {"id": 1793674, "category_id": 24}, {"id": 11075839, "category_id": 24}, {"id": 3277012, "category_id": 24}, {"id": 6488218, "category_id": 24}, {"id": 6323199, "category_id": 24}, {"id": 132310, "category_id": 24}, {"id": 9080420, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 2056917, "category_id": 24}, {"id": 159, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 2691022, "category_id": 25}, {"id": 4479487, "category_id": 25}, {"id": 7930111, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 3473420, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 169, "category_id": 33}, {"id": 7077996, "category_id": 33}, {"id": 228, "category_id": 33}, {"id": 67, "category_id": 33}, {"id": 4653235, "category_id": 33}, {"id": 1461058, "category_id": 33}, {"id": 38, "category_id": 33}, {"id": 2424982, "category_id": 33}, {"id": 4064273, "category_id": 33}]}, {"image_id": "munster_000143_000019", "file_name": "munster_000143_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 6193407, "category_id": 24}, {"id": 25855, "category_id": 24}, {"id": 6619391, "category_id": 24}, {"id": 356, "category_id": 24}, {"id": 3445622, "category_id": 24}, {"id": 11337983, "category_id": 24}, {"id": 30355, "category_id": 24}, {"id": 8192151, "category_id": 24}, {"id": 9247458, "category_id": 24}, {"id": 1507574, "category_id": 24}, {"id": 111, "category_id": 24}, {"id": 8603537, "category_id": 24}, {"id": 3233748, "category_id": 24}, {"id": 115, "category_id": 24}, {"id": 21732, "category_id": 24}, {"id": 2330344, "category_id": 24}, {"id": 7667837, "category_id": 24}, {"id": 1310975, "category_id": 24}, {"id": 2631641, "category_id": 24}, {"id": 10748051, "category_id": 24}, {"id": 34539, "category_id": 24}, {"id": 2100087, "category_id": 33}, {"id": 5600078, "category_id": 33}, {"id": 10092608, "category_id": 33}, {"id": 4871241, "category_id": 33}, {"id": 1534635, "category_id": 33}, {"id": 7565141, "category_id": 33}]}, {"image_id": "munster_000144_000019", "file_name": "munster_000144_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 218, "category_id": 24}, {"id": 18015, "category_id": 24}, {"id": 6143, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 9371806, "category_id": 24}, {"id": 4217475, "category_id": 24}, {"id": 8685741, "category_id": 24}, {"id": 3365375, "category_id": 24}, {"id": 7236095, "category_id": 24}, {"id": 1507479, "category_id": 24}, {"id": 7299023, "category_id": 24}, {"id": 1114281, "category_id": 24}, {"id": 139906, "category_id": 24}, {"id": 5726455, "category_id": 24}, {"id": 166, "category_id": 24}, {"id": 7363257, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 7935, "category_id": 24}, {"id": 4522203, "category_id": 24}, {"id": 8126643, "category_id": 24}, {"id": 10813538, "category_id": 24}, {"id": 28786, "category_id": 24}, {"id": 3932415, "category_id": 24}, {"id": 1573043, "category_id": 24}, {"id": 4456594, "category_id": 24}, {"id": 29439, "category_id": 25}, {"id": 12172, "category_id": 25}, {"id": 1946, "category_id": 25}, {"id": 4200662, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 4915200, "category_id": 26}, {"id": 6619136, "category_id": 26}, {"id": 3935809, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 8153345, "category_id": 33}, {"id": 6581551, "category_id": 33}, {"id": 123, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 3801256, "category_id": 33}, {"id": 7562895, "category_id": 33}, {"id": 16651, "category_id": 33}, {"id": 9830608, "category_id": 33}, {"id": 16432, "category_id": 33}, {"id": 2097230, "category_id": 33}, {"id": 9241034, "category_id": 33}, {"id": 613315, "category_id": 33}]}, {"image_id": "munster_000145_000019", "file_name": "munster_000145_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 5570790, "category_id": 24}, {"id": 7938534, "category_id": 24}, {"id": 11796602, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 5631, "category_id": 24}, {"id": 11093996, "category_id": 24}, {"id": 4456567, "category_id": 24}, {"id": 7364, "category_id": 24}, {"id": 4010751, "category_id": 24}, {"id": 9961727, "category_id": 24}, {"id": 32356, "category_id": 24}, {"id": 11692917, "category_id": 24}, {"id": 27391, "category_id": 24}, {"id": 1114367, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11534591, "category_id": 24}, {"id": 169, "category_id": 24}, {"id": 131327, "category_id": 24}, {"id": 11862172, "category_id": 24}, {"id": 8585437, "category_id": 24}, {"id": 11685, "category_id": 25}, {"id": 131, "category_id": 25}, {"id": 174, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 4882133, "category_id": 33}, {"id": 2556076, "category_id": 33}, {"id": 2956444, "category_id": 33}, {"id": 4325587, "category_id": 33}, {"id": 2490466, "category_id": 33}, {"id": 34867, "category_id": 33}, {"id": 97648, "category_id": 33}, {"id": 7930487, "category_id": 33}, {"id": 131222, "category_id": 33}, {"id": 5578468, "category_id": 33}, {"id": 16340, "category_id": 33}, {"id": 19151, "category_id": 33}, {"id": 130, "category_id": 33}]}, {"image_id": "munster_000146_000019", "file_name": "munster_000146_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 22783, "category_id": 24}, {"id": 96, "category_id": 24}, {"id": 11075742, "category_id": 24}, {"id": 4587632, "category_id": 24}, {"id": 3211400, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 11905, "category_id": 24}, {"id": 4587775, "category_id": 24}, {"id": 25978, "category_id": 24}, {"id": 3175039, "category_id": 24}, {"id": 10616967, "category_id": 24}, {"id": 2303, "category_id": 24}, {"id": 229, "category_id": 24}, {"id": 9799423, "category_id": 24}, {"id": 2718963, "category_id": 24}, {"id": 6160542, "category_id": 24}, {"id": 6786, "category_id": 24}, {"id": 37887, "category_id": 24}, {"id": 12269, "category_id": 24}, {"id": 7410054, "category_id": 24}, {"id": 3102613, "category_id": 24}, {"id": 8407975, "category_id": 24}, {"id": 365567, "category_id": 24}, {"id": 6446079, "category_id": 24}, {"id": 6066431, "category_id": 24}, {"id": 1080319, "category_id": 24}, {"id": 15103, "category_id": 24}, {"id": 17554, "category_id": 25}, {"id": 2100087, "category_id": 33}, {"id": 13670, "category_id": 33}, {"id": 350836, "category_id": 33}, {"id": 19345, "category_id": 33}, {"id": 6494652, "category_id": 33}, {"id": 8660529, "category_id": 33}, {"id": 4784222, "category_id": 33}, {"id": 104, "category_id": 33}, {"id": 4662297, "category_id": 33}, {"id": 24053, "category_id": 33}, {"id": 21189, "category_id": 33}, {"id": 2097188, "category_id": 33}, {"id": 6881431, "category_id": 33}]}, {"image_id": "munster_000147_000019", "file_name": "munster_000147_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8800733, "category_id": 24}, {"id": 9520307, "category_id": 24}, {"id": 5321727, "category_id": 24}, {"id": 7536732, "category_id": 24}, {"id": 1471, "category_id": 24}, {"id": 4391167, "category_id": 24}, {"id": 7386, "category_id": 24}, {"id": 23941, "category_id": 24}, {"id": 786554, "category_id": 24}, {"id": 5660609, "category_id": 24}, {"id": 253, "category_id": 24}, {"id": 262399, "category_id": 24}, {"id": 9844961, "category_id": 24}, {"id": 2567307, "category_id": 24}, {"id": 1786, "category_id": 24}, {"id": 10092799, "category_id": 24}, {"id": 1900799, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 13116689, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 1310778, "category_id": 33}, {"id": 19171, "category_id": 33}, {"id": 18422, "category_id": 33}, {"id": 168, "category_id": 33}, {"id": 3014745, "category_id": 33}, {"id": 17102, "category_id": 33}]}, {"image_id": "munster_000148_000019", "file_name": "munster_000148_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 7733503, "category_id": 24}, {"id": 122, "category_id": 24}, {"id": 218, "category_id": 24}, {"id": 37848, "category_id": 24}, {"id": 9011455, "category_id": 24}, {"id": 3998975, "category_id": 24}, {"id": 5145343, "category_id": 24}, {"id": 208895, "category_id": 24}, {"id": 459007, "category_id": 24}, {"id": 9502876, "category_id": 24}, {"id": 1060512, "category_id": 24}, {"id": 4215295, "category_id": 24}, {"id": 226, "category_id": 24}, {"id": 3473663, "category_id": 24}, {"id": 335575, "category_id": 24}, {"id": 8716497, "category_id": 24}, {"id": 7143679, "category_id": 24}, {"id": 11796694, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 9257728, "category_id": 26}, {"id": 16733184, "category_id": 26}, {"id": 12386365, "category_id": 26}, {"id": 2170490, "category_id": 26}, {"id": 8284778, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 31050, "category_id": 33}, {"id": 5981099, "category_id": 33}, {"id": 9517004, "category_id": 33}, {"id": 4679484, "category_id": 33}, {"id": 29313, "category_id": 33}, {"id": 8585231, "category_id": 33}, {"id": 113, "category_id": 33}]}, {"image_id": "munster_000149_000019", "file_name": "munster_000149_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8395168, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 7100019, "category_id": 24}, {"id": 7405823, "category_id": 24}, {"id": 9002495, "category_id": 24}, {"id": 10813695, "category_id": 24}, {"id": 92, "category_id": 24}, {"id": 2111883, "category_id": 24}, {"id": 9446143, "category_id": 24}, {"id": 11022079, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 8526087, "category_id": 26}, {"id": 1376256, "category_id": 26}, {"id": 7147264, "category_id": 26}, {"id": 12603674, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 2293797, "category_id": 33}, {"id": 32256, "category_id": 33}, {"id": 3440647, "category_id": 33}, {"id": 1528780, "category_id": 33}, {"id": 9533253, "category_id": 33}, {"id": 158, "category_id": 33}, {"id": 5242927, "category_id": 33}]}, {"image_id": "munster_000150_000019", "file_name": "munster_000150_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 4091135, "category_id": 24}, {"id": 5492, "category_id": 24}, {"id": 4718791, "category_id": 24}, {"id": 2522269, "category_id": 24}, {"id": 4128939, "category_id": 24}, {"id": 5309951, "category_id": 24}, {"id": 4391006, "category_id": 24}, {"id": 3836159, "category_id": 24}, {"id": 11724, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 1139579, "category_id": 26}, {"id": 16711801, "category_id": 26}, {"id": 983059, "category_id": 26}, {"id": 8323099, "category_id": 26}, {"id": 11468800, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 5833, "category_id": 33}, {"id": 177, "category_id": 33}]}, {"image_id": "munster_000151_000019", "file_name": "munster_000151_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 1048766, "category_id": 24}, {"id": 14591, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 3014876, "category_id": 24}, {"id": 7340287, "category_id": 24}, {"id": 105, "category_id": 24}, {"id": 17900, "category_id": 24}, {"id": 1721289, "category_id": 24}, {"id": 161, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 8126695, "category_id": 33}, {"id": 5046313, "category_id": 33}, {"id": 5404309, "category_id": 33}]}, {"image_id": "munster_000152_000019", "file_name": "munster_000152_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 227, "category_id": 24}, {"id": 31434, "category_id": 25}, {"id": 8009215, "category_id": 25}, {"id": 6895103, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15485785, "category_id": 26}, {"id": 1526016, "category_id": 26}, {"id": 15089664, "category_id": 26}, {"id": 15170048, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 94993, "category_id": 33}, {"id": 2883793, "category_id": 33}, {"id": 8388608, "category_id": 33}]}, {"image_id": "munster_000153_000019", "file_name": "munster_000153_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 9191167, "category_id": 24}, {"id": 10682623, "category_id": 24}, {"id": 8349439, "category_id": 24}, {"id": 93, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 4590516, "category_id": 24}, {"id": 7544490, "category_id": 24}, {"id": 165, "category_id": 25}, {"id": 5832894, "category_id": 25}, {"id": 6634940, "category_id": 25}, {"id": 8323327, "category_id": 25}, {"id": 3539199, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 5973504, "category_id": 26}, {"id": 15820328, "category_id": 26}, {"id": 15925373, "category_id": 26}, {"id": 4152064, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 2100087, "category_id": 33}, {"id": 9193604, "category_id": 33}, {"id": 1835189, "category_id": 33}, {"id": 22039, "category_id": 33}, {"id": 947884, "category_id": 33}, {"id": 1435, "category_id": 33}, {"id": 204, "category_id": 33}, {"id": 33792, "category_id": 33}]}, {"image_id": "munster_000154_000019", "file_name": "munster_000154_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 3327, "category_id": 25}, {"id": 8014591, "category_id": 25}, {"id": 22517, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 12463678, "category_id": 26}, {"id": 2174720, "category_id": 26}, {"id": 15400960, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 139, "category_id": 33}, {"id": 28040, "category_id": 33}, {"id": 4194313, "category_id": 33}]}, {"image_id": "munster_000155_000019", "file_name": "munster_000155_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 11141375, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 7421439, "category_id": 24}, {"id": 1902847, "category_id": 24}, {"id": 3276946, "category_id": 24}, {"id": 2818176, "category_id": 24}, {"id": 23039, "category_id": 24}, {"id": 13311, "category_id": 24}, {"id": 9774335, "category_id": 24}, {"id": 12065279, "category_id": 24}, {"id": 327935, "category_id": 25}, {"id": 149, "category_id": 25}, {"id": 1710079, "category_id": 25}, {"id": 7821543, "category_id": 25}, {"id": 10495, "category_id": 25}, {"id": 6160597, "category_id": 25}, {"id": 3080447, "category_id": 25}, {"id": 163, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 7028992, "category_id": 33}, {"id": 5963799, "category_id": 33}, {"id": 655469, "category_id": 33}, {"id": 720954, "category_id": 33}, {"id": 30945, "category_id": 33}, {"id": 607660, "category_id": 33}, {"id": 8650759, "category_id": 33}, {"id": 0, "category_id": 33}, {"id": 4680131, "category_id": 33}, {"id": 3101756, "category_id": 33}]}, {"image_id": "munster_000156_000019", "file_name": "munster_000156_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 9772165, "category_id": 24}, {"id": 25510, "category_id": 24}, {"id": 262397, "category_id": 24}, {"id": 8388863, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 24063, "category_id": 25}, {"id": 148, "category_id": 25}, {"id": 19117, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 8650752, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 7243008, "category_id": 33}, {"id": 5567, "category_id": 33}, {"id": 219504, "category_id": 33}, {"id": 58, "category_id": 33}, {"id": 1179819, "category_id": 33}, {"id": 1376447, "category_id": 33}, {"id": 134, "category_id": 33}]}, {"image_id": "munster_000157_000019", "file_name": "munster_000157_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 3473420, "category_id": 26}, {"id": 3342386, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 15073280, "category_id": 32}]}, {"image_id": "munster_000158_000019", "file_name": "munster_000158_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 4980980, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2621549, "category_id": 26}, {"id": 6356992, "category_id": 26}, {"id": 11862076, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 11272192, "category_id": 26}, {"id": 11562082, "category_id": 26}, {"id": 3166306, "category_id": 26}, {"id": 11993178, "category_id": 26}, {"id": 2883584, "category_id": 26}, {"id": 8814336, "category_id": 26}, {"id": 16711745, "category_id": 26}, {"id": 2122240, "category_id": 26}, {"id": 13565952, "category_id": 26}, {"id": 14616070, "category_id": 26}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 145, "category_id": 33}, {"id": 10, "category_id": 33}]}, {"image_id": "munster_000159_000019", "file_name": "munster_000159_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 8603537, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 17399, "category_id": 25}, {"id": 150, "category_id": 25}, {"id": 16639, "category_id": 25}, {"id": 31487, "category_id": 25}, {"id": 3735712, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 6684728, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "munster_000160_000019", "file_name": "munster_000160_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2631641, "category_id": 24}, {"id": 10748051, "category_id": 24}, {"id": 34539, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 12806144, "category_id": 26}, {"id": 16711680, "category_id": 26}, {"id": 12077312, "category_id": 26}, {"id": 8740660, "category_id": 26}, {"id": 14771200, "category_id": 26}, {"id": 3866624, "category_id": 26}, {"id": 5190144, "category_id": 26}, {"id": 4391731, "category_id": 26}, {"id": 4390995, "category_id": 26}, {"id": 14745600, "category_id": 26}, {"id": 9586176, "category_id": 26}, {"id": 14054400, "category_id": 26}, {"id": 8734050, "category_id": 26}, {"id": 12604729, "category_id": 26}, {"id": 6881280, "category_id": 26}, {"id": 12667648, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 1769472, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 6429, "category_id": 33}]}, {"image_id": "munster_000161_000019", "file_name": "munster_000161_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 5726455, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 2100087, "category_id": 33}, {"id": 65, "category_id": 33}, {"id": 5525844, "category_id": 33}, {"id": 0, "category_id": 33}]}, {"image_id": "munster_000162_000019", "file_name": "munster_000162_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 153855, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3539200, "category_id": 26}, {"id": 10092544, "category_id": 26}, {"id": 7890944, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 2293830, "category_id": 33}, {"id": 3473607, "category_id": 33}, {"id": 2555904, "category_id": 33}, {"id": 1998750, "category_id": 33}]}, {"image_id": "munster_000163_000019", "file_name": "munster_000163_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 255, "category_id": 25}, {"id": 6639, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 16667482, "category_id": 26}, {"id": 2099231, "category_id": 26}, {"id": 16711716, "category_id": 26}]}, {"image_id": "munster_000164_000019", "file_name": "munster_000164_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 3937500, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 5860864, "category_id": 26}, {"id": 12910592, "category_id": 26}, {"id": 14308895, "category_id": 26}, {"id": 8853304, "category_id": 26}, {"id": 8979456, "category_id": 26}, {"id": 6568960, "category_id": 28}]}, {"image_id": "munster_000165_000019", "file_name": "munster_000165_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 30719, "category_id": 24}, {"id": 12189951, "category_id": 24}, {"id": 239, "category_id": 24}, {"id": 2949367, "category_id": 24}, {"id": 6094996, "category_id": 24}, {"id": 8191, "category_id": 24}, {"id": 255, "category_id": 24}, {"id": 1048766, "category_id": 24}, {"id": 9306112, "category_id": 26}, {"id": 1320045, "category_id": 26}, {"id": 2621492, "category_id": 26}, {"id": 8388608, "category_id": 26}, {"id": 12714094, "category_id": 26}, {"id": 2293760, "category_id": 26}, {"id": 4731152, "category_id": 26}, {"id": 7089920, "category_id": 26}, {"id": 3211264, "category_id": 26}, {"id": 15820357, "category_id": 26}, {"id": 15335536, "category_id": 26}, {"id": 12255232, "category_id": 26}, {"id": 12610334, "category_id": 26}, {"id": 1572910, "category_id": 26}]}, {"image_id": "munster_000166_000019", "file_name": "munster_000166_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 227, "category_id": 24}, {"id": 36519, "category_id": 24}, {"id": 11946495, "category_id": 24}, {"id": 10832383, "category_id": 24}, {"id": 10117119, "category_id": 24}, {"id": 23963, "category_id": 24}, {"id": 9720963, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 5864064, "category_id": 25}, {"id": 26777, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 10092634, "category_id": 26}, {"id": 15597568, "category_id": 26}, {"id": 14559858, "category_id": 26}, {"id": 16056370, "category_id": 26}, {"id": 13718055, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 1507379, "category_id": 26}, {"id": 6568960, "category_id": 28}, {"id": 7222016, "category_id": 28}, {"id": 15073280, "category_id": 32}, {"id": 2100087, "category_id": 33}, {"id": 5707077, "category_id": 33}, {"id": 29, "category_id": 33}, {"id": 7929910, "category_id": 33}]}, {"image_id": "munster_000167_000019", "file_name": "munster_000167_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 10572185, "category_id": 24}, {"id": 12255487, "category_id": 24}, {"id": 2162943, "category_id": 24}, {"id": 7471336, "category_id": 24}, {"id": 604805, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 6514431, "category_id": 25}, {"id": 6619391, "category_id": 25}, {"id": 23489, "category_id": 25}, {"id": 7093759, "category_id": 25}, {"id": 19359, "category_id": 25}, {"id": 27647, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 2818084, "category_id": 26}, {"id": 2949205, "category_id": 26}, {"id": 1997056, "category_id": 26}, {"id": 2555932, "category_id": 26}, {"id": 1772646, "category_id": 26}, {"id": 16730665, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 25197, "category_id": 33}, {"id": 5257653, "category_id": 33}, {"id": 14927, "category_id": 33}, {"id": 8192076, "category_id": 33}]}, {"image_id": "munster_000168_000019", "file_name": "munster_000168_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 5178368, "category_id": 26}, {"id": 7471229, "category_id": 26}, {"id": 15139399, "category_id": 26}, {"id": 4259952, "category_id": 26}, {"id": 3211284, "category_id": 26}, {"id": 4743697, "category_id": 26}, {"id": 11403264, "category_id": 26}, {"id": 16515166, "category_id": 26}, {"id": 2818089, "category_id": 26}, {"id": 12790069, "category_id": 26}, {"id": 7274612, "category_id": 26}]}, {"image_id": "munster_000169_000019", "file_name": "munster_000169_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 3276946, "category_id": 24}, {"id": 2818176, "category_id": 24}, {"id": 23039, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 8191, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 15143016, "category_id": 26}, {"id": 16713035, "category_id": 26}, {"id": 9633795, "category_id": 26}, {"id": 3145728, "category_id": 26}, {"id": 11016018, "category_id": 26}, {"id": 2031640, "category_id": 26}, {"id": 16734208, "category_id": 26}, {"id": 4335710, "category_id": 26}, {"id": 15466496, "category_id": 26}, {"id": 12386404, "category_id": 26}, {"id": 6815744, "category_id": 26}, {"id": 8454144, "category_id": 26}, {"id": 4613891, "category_id": 26}, {"id": 13631521, "category_id": 26}, {"id": 3604494, "category_id": 26}, {"id": 14235136, "category_id": 26}, {"id": 13172736, "category_id": 26}, {"id": 7864320, "category_id": 26}, {"id": 7929856, "category_id": 26}, {"id": 2100087, "category_id": 33}, {"id": 30945, "category_id": 33}]}, {"image_id": "munster_000170_000019", "file_name": "munster_000170_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 2445055, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 6553743, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 3080192, "category_id": 26}, {"id": 11886156, "category_id": 26}, {"id": 10307840, "category_id": 26}, {"id": 15140864, "category_id": 26}, {"id": 4738816, "category_id": 26}]}, {"image_id": "munster_000171_000019", "file_name": "munster_000171_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 3937500, "category_id": 24}, {"id": 255, "category_id": 25}, {"id": 4456703, "category_id": 25}, {"id": 9306112, "category_id": 26}, {"id": 5201212, "category_id": 26}, {"id": 3342336, "category_id": 26}, {"id": 7162368, "category_id": 26}, {"id": 16449613, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6568960, "category_id": 28}, {"id": 2100087, "category_id": 33}, {"id": 1441903, "category_id": 33}]}, {"image_id": "munster_000172_000019", "file_name": "munster_000172_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 11862016, "category_id": 26}, {"id": 11691847, "category_id": 26}, {"id": 5505024, "category_id": 26}, {"id": 14449152, "category_id": 26}, {"id": 2099784, "category_id": 26}, {"id": 7425536, "category_id": 26}, {"id": 5242880, "category_id": 26}, {"id": 8388660, "category_id": 26}, {"id": 8585288, "category_id": 26}, {"id": 4194319, "category_id": 26}, {"id": 11996928, "category_id": 26}, {"id": 13785348, "category_id": 26}, {"id": 16711792, "category_id": 26}, {"id": 12864113, "category_id": 26}, {"id": 3866698, "category_id": 26}, {"id": 3473420, "category_id": 26}, {"id": 3342386, "category_id": 26}, {"id": 14286848, "category_id": 26}, {"id": 2621549, "category_id": 26}, {"id": 6356992, "category_id": 26}, {"id": 2100087, "category_id": 33}]}, {"image_id": "munster_000173_000019", "file_name": "munster_000173_000019_leftImg8bit.png", "segments_info": [{"id": 8405120, "category_id": 7}, {"id": 15213556, "category_id": 8}, {"id": 4605510, "category_id": 11}, {"id": 10249830, "category_id": 12}, {"id": 10066366, "category_id": 13}, {"id": 10066329, "category_id": 17}, {"id": 2009850, "category_id": 19}, {"id": 56540, "category_id": 20}, {"id": 2330219, "category_id": 21}, {"id": 10025880, "category_id": 22}, {"id": 11829830, "category_id": 23}, {"id": 9306112, "category_id": 26}, {"id": 11862076, "category_id": 26}, {"id": 8667136, "category_id": 26}, {"id": 2359296, "category_id": 26}, {"id": 9633823, "category_id": 26}, {"id": 4587520, "category_id": 27}, {"id": 6553600, "category_id": 27}, {"id": 6843490, "category_id": 27}]}], "categories": [{"id": 7, "name": "road", "color": [128, 64, 128], "supercategory": "flat", "isthing": 0}, {"id": 8, "name": "sidewalk", "color": [244, 35, 232], "supercategory": "flat", "isthing": 0}, {"id": 11, "name": "building", "color": [70, 70, 70], "supercategory": "construction", "isthing": 0}, {"id": 12, "name": "wall", "color": [102, 102, 156], "supercategory": "construction", "isthing": 0}, {"id": 13, "name": "fence", "color": [190, 153, 153], "supercategory": "construction", "isthing": 0}, {"id": 17, "name": "pole", "color": [153, 153, 153], "supercategory": "object", "isthing": 0}, {"id": 19, "name": "traffic light", "color": [250, 170, 30], "supercategory": "object", "isthing": 0}, {"id": 20, "name": "traffic sign", "color": [220, 220, 0], "supercategory": "object", "isthing": 0}, {"id": 21, "name": "vegetation", "color": [107, 142, 35], "supercategory": "nature", "isthing": 0}, {"id": 22, "name": "terrain", "color": [152, 251, 152], "supercategory": "nature", "isthing": 0}, {"id": 23, "name": "sky", "color": [70, 130, 180], "supercategory": "sky", "isthing": 0}, {"id": 24, "name": "person", "color": [220, 20, 60], "supercategory": "human", "isthing": 1}, {"id": 25, "name": "rider", "color": [255, 0, 0], "supercategory": "human", "isthing": 1}, {"id": 26, "name": "car", "color": [0, 0, 142], "supercategory": "vehicle", "isthing": 1}, {"id": 27, "name": "truck", "color": [0, 0, 70], "supercategory": "vehicle", "isthing": 1}, {"id": 28, "name": "bus", "color": [0, 60, 100], "supercategory": "vehicle", "isthing": 1}, {"id": 31, "name": "train", "color": [0, 80, 100], "supercategory": "vehicle", "isthing": 1}, {"id": 32, "name": "motorcycle", "color": [0, 0, 230], "supercategory": "vehicle", "isthing": 1}, {"id": 33, "name": "bicycle", "color": [119, 11, 32], "supercategory": "vehicle", "isthing": 1}]}
